WISDOM Project - XXVII. Giant molecular clouds of the lenticular galaxy NGC 1387: similarities with spiral galaxy clouds

Molecular gas is crucial to understanding star formation and galaxy evolution, but the giant molecular clouds (GMCs) of early-type galaxies (ETGs) have rarely been studied. Here, we present analyses of the spatially resolved GMCs of the lenticular galaxy NGC 1387, exploiting high spatial resolution (0.15" or 14 pc) 12CO(2-1) line observations from the Atacama Large Millimeter/submillimeter Array. We identify 1285 individual GMCs and measure the fundamental properties (radius, velocity dispersion, and molecular gas mass) of each with a modified version of the CPROPStoo package. Unusually for an ETG, the GMCs of NGC 1387 follow scaling relations very similar to those of the Milky Way disc and Local Group galaxy clouds, and most are virialised. GMCs with large masses and radii and/or small galactocentric distances have their angular momenta aligned with the large-scale galactic rotation, while other GMCs do not. These results show that ETGs have more diversified GMC properties than previously thought. We discuss potential reasons for such diversity, and viewing-angle dependency is a plausible candidate.

==> table3_full.csv <==
# ID, RA, Dec., V_bc, R_c, sigma_obs,los, L_CO(2-1), M_gas, T_max, omega_obs, phi_rot, R_gal
# , (h:m:s), (degree:arcmin:arcsec), (km s^-1), (pc), (km s^-1), (10^4 K km s^-1 pc^2), (10^5 M_\odot), (K), (km s^-1 pc^-1), (degree), (pc)
   1, 3:36:57.252, -35:30:21.60, 1208.5, 14+- 26, 1  +-2  ,  1   +- 2   ,  0.6 +- 0.9 ,  5.5, 0.13  +-0.02  ,   21   +- 16   , 316
   2, 3:36:57.242, -35:30:21.29, 1208.7, 12+- 12, 3  +-3  ,  1.1 +- 0.5 ,  0.6 +- 0.3 ,  5.4, 0.08  +-0.02  ,  134   +- 14   , 328
   3, 3:36:57.519, -35:30:21.70, 1211.5, 11+- 15,    -    ,  1.4 +- 0.3 ,  0.8 +- 0.2 ,  8.4,       -       ,        -       , 585
   4, 3:36:57.500, -35:30:21.11, 1212.0, 10+- 42, 3  +-3  ,  1.1 +- 0.7 ,  0.6 +- 0.4 ,  4.6, 0.10  +-0.02  ,   57   +- 15   , 584
   5, 3:36:57.663, -35:30:22.30, 1213.1, 12+- 31,    -    ,  2   +- 3   ,  1.2 +- 1.5 ,  5.2,       -       ,        -       , 732
   6, 3:36:57.374, -35:30:21.95, 1214.7,  7+- 16, 4  +-2  ,  2.1 +- 0.6 ,  1.2 +- 0.3 ,  6.6, 0.075 +-0.008 ,   14   +-  9   , 422
   7, 3:36:57.444, -35:30:21.71, 1213.9,    -   , 1.0+-1.3,  0.6 +- 0.7 ,  0.3 +- 0.4 ,  4.4,       -       ,        -       , 503
   8, 3:36:57.474, -35:30:21.20, 1215.1, 16+- 13, 3  +-2  ,  3   +- 2   ,  1.9 +- 1.0 ,  8.7, 0.125 +-0.008 ,  -49   +-  5   , 554
   9, 3:36:57.428, -35:30:21.09, 1214.6, 14+-  5, 5  +-2  ,  3.1 +- 0.6 ,  1.7 +- 0.4 ,  7.8, 0.107 +-0.007 ,   12   +-  4   , 511
  10, 3:36:57.487, -35:30:18.62, 1213.5, 10+- 20, 1.8+-1.4,  1.1 +- 1.2 ,  0.6 +- 0.7 ,  6.6, 0.06  +-0.02  ,  142   +- 24   , 703
  11, 3:36:57.442, -35:30:18.39, 1214.9, 12+-  8, 3  +-2  ,  2.5 +- 1.2 ,  1.4 +- 0.6 ,  5.4, 0.118 +-0.009 , -166   +-  4   , 682
  12, 3:36:57.354, -35:30:23.30, 1214.7,    -   , 2  +-2  ,  0.8 +- 0.6 ,  0.4 +- 0.4 ,  4.2,       -       ,        -       , 369
  13, 3:36:57.493, -35:30:22.16, 1218.1, 24+-  4, 3.6+-0.7,  7.0 +- 0.9 ,  3.9 +- 0.5 ,  7.9, 0.063 +-0.002 ,  127   +-  3   , 544
  14, 3:36:57.515, -35:30:22.16, 1215.8, 17+- 13, 3  +-2  ,  3   +- 2   ,  1.6 +- 0.9 ,  7.0, 0.210 +-0.010 ,  -73   +-  4   , 569
  15, 3:36:57.532, -35:30:22.04, 1214.5,    -   , 4  +-3  ,  2   +- 3   ,  0.9 +- 1.5 ,  6.6,       -       ,        -       , 590
  16, 3:36:57.412, -35:30:21.70, 1216.2, 23+- 32, 2  +-4  ,  5   +- 6   ,  3   +- 3   ,  7.4, 0.108 +-0.013 ,   -8   +-  9   , 470
  17, 3:36:57.401, -35:30:21.41, 1214.5, 18+- 20, 4  +-4  ,  3   +- 3   ,  2   +- 2   ,  8.6, 0.090 +-0.010 ,  147   +-  9   , 470
  18, 3:36:57.300, -35:30:21.42, 1214.6, 26+-  3, 4.5+-0.6, 10.9 +- 1.2 ,  6.1 +- 0.7 ,  7.5, 0.0720+-0.0015, -149   +-  2   , 371
  19, 3:36:57.523, -35:30:21.40, 1215.5,    -   ,    -    ,  1.0 +- 0.3 ,  0.5 +- 0.2 ,  5.5,       -       ,        -       , 599
  20, 3:36:57.578, -35:30:21.07, 1217.8, 19+-  4, 2.8+-0.6,  7.0 +- 1.0 ,  3.9 +- 0.5 ,  8.8, 0.012 +-0.003 ,  133   +- 18   , 669
  21, 3:36:57.731, -35:30:20.83, 1216.1,    -   ,    -    ,  0.7 +- 0.6 ,  0.4 +- 0.3 ,  5.3,       -       ,        -       , 841
  22, 3:36:57.464, -35:30:19.68, 1215.6, 19+-  5, 3.0+-0.9,  5.6 +- 1.1 ,  3.2 +- 0.6 ,  8.0, 0.155 +-0.004 , -169   +-  2   , 618
  23, 3:36:57.556, -35:30:19.35, 1215.6, 14+- 33, 3  +-3  ,  1.3 +- 1.3 ,  0.8 +- 0.7 ,  6.6, 0.23  +-0.02  , -134   +-  8   , 721
  24, 3:36:57.589, -35:30:23.11, 1216.5,    -   ,    -    ,  0.9 +- 0.3 ,  0.5 +- 0.2 ,  7.7,       -       ,        -       , 640
  25, 3:36:57.322, -35:30:22.71, 1216.4, 32+-  9, 4  +-2  , 18   +- 7   , 10   +- 4   , 10.6, 0.084 +-0.003 ,  -68   +-  3   , 342
  26, 3:36:57.351, -35:30:22.36, 1215.9, 33+-  3, 6.1+-0.8, 11.9 +- 0.9 ,  6.7 +- 0.5 ,  9.0, 0.0953+-0.0015,   -8.1 +-  1.0 , 384
  27, 3:36:57.213, -35:30:22.26, 1217.8, 30+-  3, 3.9+-0.4, 13.7 +- 1.1 ,  7.7 +- 0.6 ,  9.0, 0.0562+-0.0012,   54   +-  2   , 244
  28, 3:36:57.256, -35:30:22.08, 1218.5, 24+-  4, 5.2+-0.9,  7.6 +- 1.1 ,  4.3 +- 0.6 ,  6.2, 0.158 +-0.002 ,  -41.8 +-  1.1 , 295
  29, 3:36:57.352, -35:30:21.77, 1216.7, 23+-  3, 3.4+-0.6,  9.7 +- 1.0 ,  5.5 +- 0.6 ,  7.2, 0.054 +-0.003 ,   89   +-  2   , 406
  30, 3:36:57.485, -35:30:21.78, 1218.0, 17+-  4, 4.3+-0.9,  5.5 +- 0.9 ,  3.1 +- 0.5 ,  7.6, 0.058 +-0.003 ,  109   +-  3   , 545
  31, 3:36:57.484, -35:30:21.52, 1216.6, 12+-  7, 3.1+-1.2,  2.7 +- 0.6 ,  1.5 +- 0.3 ,  7.9, 0.061 +-0.005 ,  -85   +-  5   , 553
  32, 3:36:57.260, -35:30:21.55, 1217.9, 32+-  3, 3.6+-0.5, 13.6 +- 1.1 ,  7.6 +- 0.6 , 10.4, 0.0280+-0.0011,   -6   +-  3   , 326
  33, 3:36:57.470, -35:30:21.05, 1217.2, 13+- 18, 3  +-3  ,  3   +- 2   ,  1.5 +- 1.3 ,  8.8, 0.060 +-0.010 ,    8   +-170   , 556
  34, 3:36:57.357, -35:30:21.11, 1218.2, 27+-  3, 3.4+-0.6, 10.1 +- 1.1 ,  5.6 +- 0.6 ,  7.1, 0.028 +-0.002 , -150   +-  4   , 441
  35, 3:36:57.285, -35:30:20.97, 1217.9, 28+-  2, 5.6+-0.7, 15.1 +- 1.1 ,  8.5 +- 0.6 ,  8.9, 0.1608+-0.0014, -170.6 +-  0.5 , 383
  36, 3:36:57.695, -35:30:20.89, 1219.2, 15+-  7, 3.3+-1.0,  3.7 +- 1.1 ,  2.1 +- 0.6 ,  6.9, 0.082 +-0.006 ,  105   +-  5   , 800
  37, 3:36:57.418, -35:30:20.86, 1216.8, 32+- 12, 3  +-2  , 10   +- 6   ,  5   +- 4   ,  7.7, 0.047 +-0.004 , -133   +-  6   , 512
  38, 3:36:57.556, -35:30:20.74, 1218.6,    -   , 2  +-2  ,  1   +- 2   ,  0.8 +- 1.0 ,  7.3,       -       ,        -       , 657
  39, 3:36:57.474, -35:30:20.71, 1214.5, 34+-  3, 3.9+-0.5, 12.7 +- 1.1 ,  7.1 +- 0.6 ,  9.5, 0.0884+-0.0013,   63.8 +-  1.1 , 575
  40, 3:36:57.497, -35:30:20.26, 1217.6, 23+-  7, 3.4+-1.4,  4.8 +- 0.9 ,  2.7 +- 0.5 ,  8.9, 0.054 +-0.004 ,   52   +-  6   , 619
  41, 3:36:57.449, -35:30:20.20, 1218.3, 34+-  3, 5.1+-0.6, 20   +- 2   , 11.1 +- 1.0 ,  8.6, 0.0274+-0.0010,   83   +-  2   , 576
  42, 3:36:57.536, -35:30:20.09, 1218.8, 23+-  4, 3.2+-0.7,  6.2 +- 0.7 ,  3.5 +- 0.4 ,  8.9, 0.109 +-0.003 ,  105   +-  2   , 665
  43, 3:36:57.631, -35:30:20.02, 1217.0, 18+-  6, 2.3+-0.8,  2.9 +- 0.9 ,  1.6 +- 0.5 ,  6.3, 0.037 +-0.006 ,  -15   +- 13   , 763
  44, 3:36:57.670, -35:30:19.95, 1217.7,    -   , 4  +-2  ,  4   +- 2   ,  2.0 +- 1.3 , 10.5,       -       ,        -       , 806
  45, 3:36:57.321, -35:30:19.79, 1217.6,  9+- 35,    -    ,  0.8 +- 0.6 ,  0.4 +- 0.3 ,  4.2,       -       ,        -       , 492
  46, 3:36:57.495, -35:30:18.79, 1218.6, 21+-  5, 5  +-3  ,  5.4 +- 1.3 ,  3.0 +- 0.7 ,  6.6, 0.136 +-0.005 , -156   +-  2   , 699
  47, 3:36:57.541, -35:30:18.29, 1216.4, 19+- 28, 3  +-3  ,  2   +- 3   ,  1.0 +- 1.5 ,  6.2, 0.10  +-0.02  ,   67   +- 20   , 769
  48, 3:36:57.487, -35:30:17.40, 1217.3, 20+-  7, 1.6+-1.0,  3   +- 2   ,  1.5 +- 0.9 ,  5.6, 0.041 +-0.005 ,   60   +-  9   , 787
  49, 3:36:57.527, -35:30:17.21, 1217.6, 13+- 11, 1.5+-1.0,  1.6 +- 1.1 ,  0.9 +- 0.6 ,  5.8, 0.012 +-0.011 , -107   +- 86   , 830
  50, 3:36:57.602, -35:30:23.43, 1221.9, 23+-  6, 6  +-2  ,  5.8 +- 1.2 ,  3.3 +- 0.7 ,  6.3, 0.210 +-0.005 ,   91.9 +-  0.8 , 653
  51, 3:36:57.444, -35:30:22.80, 1220.0, 23+-  3, 3.4+-0.5,  8.7 +- 0.8 ,  4.9 +- 0.5 , 11.0, 0.033 +-0.002 ,  -46   +-  5   , 477
  52, 3:36:57.356, -35:30:22.87, 1218.1, 29+-  3, 3.6+-0.5, 13   +- 2   ,  7.5 +- 0.9 , 10.7, 0.0390+-0.0013,   30   +-  3   , 377
  53, 3:36:57.228, -35:30:22.87, 1219.6, 35+-  2, 5.8+-0.5, 29.8 +- 1.3 , 16.8 +- 0.7 , 11.9, 0.0825+-0.0006, -111.9 +-  0.6 , 235
  54, 3:36:57.624, -35:30:22.74, 1222.5, 22+-  3, 4.8+-0.9, 10.4 +- 1.1 ,  5.8 +- 0.6 ,  8.4, 0.107 +-0.002 , -134   +-  2   , 682
  55, 3:36:57.269, -35:30:22.55, 1218.0, 34+-  2, 4.3+-0.5, 17.1 +- 1.4 ,  9.6 +- 0.8 ,  9.9, 0.0435+-0.0010,  -28   +-  2   , 288
  56, 3:36:57.606, -35:30:22.43, 1219.7, 21+- 25, 4  +-3  ,  4   +- 7   ,  2   +- 4   ,  8.0, 0.12  +-0.02  ,  -72   +- 13   , 665
  57, 3:36:57.654, -35:30:22.15, 1219.0, 27+- 22, 4  +-2  ,  3   +- 3   ,  1.8 +- 1.4 ,  6.7, 0.166 +-0.013 , -135   +-  6   , 724
  58, 3:36:57.461, -35:30:22.27, 1218.9, 27+-  5, 4.3+-1.4,  7.9 +- 1.3 ,  4.5 +- 0.8 ,  7.6, 0.081 +-0.003 ,    6   +-  2   , 507
  59, 3:36:57.307, -35:30:22.11, 1216.9, 34+-  3, 3.6+-0.4, 16.7 +- 1.2 ,  9.4 +- 0.7 ,  9.6, 0.0457+-0.0008,    1.3 +-  1.2 , 345
  60, 3:36:57.534, -35:30:21.88, 1219.2, 21+-  5, 4.9+-1.2,  6.0 +- 1.2 ,  3.4 +- 0.7 ,  7.5, 0.166 +-0.003 , -132   +-  2   , 596
  61, 3:36:57.708, -35:30:21.84, 1222.9, 27+-  5, 3.2+-0.6,  8   +- 2   ,  4.6 +- 0.9 ,  7.3, 0.075 +-0.002 , -171   +-  2   , 791
  62, 3:36:57.731, -35:30:21.68, 1218.0, 13+- 27, 1.4+-1.4,  1.8 +- 1.2 ,  1.0 +- 0.7 ,  5.3, 0.065 +-0.010 ,  114   +- 16   , 820
  63, 3:36:57.327, -35:30:21.51, 1217.5, 18+- 28, 3  +-4  ,  5   +- 8   ,  3   +- 5   ,  7.5, 0.124 +-0.014 ,  -24   +-  9   , 392
  64, 3:36:57.597, -35:30:21.31, 1218.0, 29+-  5, 4.0+-0.6, 12.6 +- 1.3 ,  7.1 +- 0.7 ,  9.5, 0.051 +-0.002 ,   45   +-  3   , 680
  65, 3:36:57.487, -35:30:21.29, 1218.1, 14+-  5, 3.1+-1.0,  2.9 +- 0.5 ,  1.6 +- 0.3 ,  8.9, 0.093 +-0.006 ,  -47   +-  5   , 564
  66, 3:36:57.237, -35:30:21.15, 1221.2, 16+-  4, 8  +-2  ,  7.5 +- 0.6 ,  4.2 +- 0.3 , 10.1, 0.132 +-0.003 ,  122   +-  2   , 332
  67, 3:36:57.724, -35:30:21.05, 1219.7, 18+- 11, 2  +-2  ,  1.0 +- 0.6 ,  0.6 +- 0.4 ,  5.0, 0.132 +-0.012 , -104   +-  7   , 827
  68, 3:36:57.584, -35:30:20.70, 1218.1, 18+- 22, 3  +-3  ,  5   +- 4   ,  3   +- 2   ,  7.6, 0.065 +-0.014 ,  -39   +- 17   , 688
  69, 3:36:57.394, -35:30:20.71, 1215.9, 26+-  4, 5.6+-0.8, 11.7 +- 1.3 ,  6.6 +- 0.7 ,  8.2, 0.061 +-0.002 ,  179   +-  2   , 497
  70, 3:36:57.608, -35:30:20.48, 1217.8, 17+- 10, 1.2+-1.1,  1.7 +- 1.0 ,  1.0 +- 0.6 ,  5.6, 0.012 +-0.011 ,  121   +-117   , 720
  71, 3:36:57.647, -35:30:20.21, 1217.8, 11+- 53, 1  +-2  ,  2   +- 3   ,  1   +- 2   ,  8.3, 0.086 +-0.015 ,  -29   +- 14   , 772
  72, 3:36:57.586, -35:30:20.30, 1219.3, 25+-  7, 3.4+-0.8,  5.6 +- 1.0 ,  3.1 +- 0.6 , 10.3, 0.149 +-0.004 , -119   +-  2   , 705
  73, 3:36:57.404, -35:30:19.84, 1216.8, 20+- 19, 3  +-3  ,  6   +- 4   ,  4   +- 2   ,  7.1, 0.185 +-0.005 ,   -2   +-178   , 555
  74, 3:36:57.484, -35:30:19.23, 1219.6, 48+-  3, 4.0+-0.5, 30   +- 3   , 17   +- 2   ,  8.9, 0.0097+-0.0006, -148   +-  5   , 663
  75, 3:36:57.438, -35:30:18.84, 1216.8, 34+-  5, 3.7+-0.7,  9.0 +- 1.5 ,  5.0 +- 0.8 ,  6.3, 0.077 +-0.002 ,  168   +-  2   , 648
  76, 3:36:57.577, -35:30:18.46, 1219.3, 17+-  6, 1.1+-0.7,  1.9 +- 0.4 ,  1.1 +- 0.2 ,  8.4, 0.032 +-0.006 ,  -97   +- 14   , 791
  77, 3:36:57.486, -35:30:23.44, 1222.3, 31+-  3, 5.0+-0.6, 16.9 +- 1.1 ,  9.5 +- 0.6 , 11.3, 0.0509+-0.0010,  -26   +-  2   , 519
  78, 3:36:57.338, -35:30:23.32, 1221.8, 19+-  4, 3.6+-0.9,  4.9 +- 0.6 ,  2.7 +- 0.3 ,  9.0, 0.048 +-0.003 ,    9   +-  5   , 350
  79, 3:36:57.430, -35:30:23.13, 1220.6, 24+-  3, 3.5+-0.5, 10.2 +- 0.9 ,  5.8 +- 0.5 , 12.4, 0.072 +-0.002 ,  126   +-  2   , 457
  80, 3:36:57.197, -35:30:23.10, 1222.0, 23+-  3, 5.3+-0.6, 12.6 +- 1.2 ,  7.1 +- 0.7 , 11.1, 0.0396+-0.0010, -178   +-  3   , 194
  81, 3:36:57.487, -35:30:23.10, 1220.1, 28+-  3, 4.2+-0.5, 12.4 +- 0.9 ,  7.0 +- 0.5 ,  9.9, 0.0509+-0.0013,  -50   +-  2   , 522
  82, 3:36:57.588, -35:30:22.85, 1221.8, 19+-  5, 4.3+-1.3,  5.4 +- 0.9 ,  3.0 +- 0.5 ,  7.5, 0.066 +-0.004 ,   24   +-  4   , 639
  83, 3:36:57.419, -35:30:22.66, 1218.8, 25+-  3, 4.8+-1.0,  9.5 +- 0.8 ,  5.4 +- 0.4 ,  8.8, 0.128 +-0.002 ,  -91.7 +-  0.8 , 451
  84, 3:36:57.577, -35:30:22.44, 1220.0, 21+-  7, 2.8+-1.2,  4.7 +- 1.3 ,  2.6 +- 0.7 ,  5.6, 0.125 +-0.006 ,   -3   +-  2   , 632
  85, 3:36:57.176, -35:30:22.51, 1220.0, 28+-  3, 3.5+-0.4, 13.2 +- 0.8 ,  7.4 +- 0.5 , 11.2, 0.0402+-0.0010,   75   +-  2   , 196
  86, 3:36:57.558, -35:30:22.03, 1220.7, 15+- 16, 2  +-4  ,  6   +- 5   ,  3   +- 3   ,  8.9, 0.161 +-0.008 ,  -18   +-  4   , 620
  87, 3:36:57.749, -35:30:22.56, 1221.3,    -   , 2  +-2  ,  1   +- 2   ,  0.8 +- 0.9 ,  9.1,       -       ,        -       , 826
  88, 3:36:57.710, -35:30:22.25, 1222.2,    -   , 1  +-3  ,  3   +- 3   ,  2   +- 2   ,  7.1,       -       ,        -       , 786
  89, 3:36:57.382, -35:30:22.11, 1220.8, 24+-  4, 5.7+-0.7, 11.2 +- 1.0 ,  6.3 +- 0.6 ,  8.4, 0.110 +-0.002 ,  -15.3 +-  1.2 , 424
  90, 3:36:57.668, -35:30:21.82, 1222.0, 18+-  6, 3.2+-1.1,  3.1 +- 0.7 ,  1.8 +- 0.4 ,  8.0, 0.107 +-0.005 ,  109   +-  4   , 746
  91, 3:36:57.612, -35:30:21.78, 1219.7, 14+- 25, 4  +-3  ,  8   +- 6   ,  5   +- 3   ,  9.4, 0.159 +-0.006 , -124   +-  3   , 685
  92, 3:36:57.171, -35:30:21.70, 1223.4, 30+-  3, 5.0+-0.5, 15.7 +- 1.1 ,  8.8 +- 0.6 , 11.4, 0.0665+-0.0013,  115.5 +-  1.2 , 244
  93, 3:36:57.643, -35:30:21.59, 1220.9, 14+- 18, 1  +-2  ,  0.8 +- 0.6 ,  0.4 +- 0.4 ,  6.0, 0.05  +-0.02  ,   39   +- 23   , 724
  94, 3:36:57.559, -35:30:21.52, 1219.2, 19+- 11, 4  +-2  ,  4   +- 2   ,  2.3 +- 0.9 ,  8.9, 0.185 +-0.008 , -147   +-  3   , 633
  95, 3:36:57.549, -35:30:21.31, 1219.1, 15+-  6, 2.3+-1.0,  2.8 +- 0.6 ,  1.6 +- 0.3 ,  8.2, 0.036 +-0.004 ,  -36   +- 10   , 629
  96, 3:36:57.513, -35:30:21.35, 1219.9, 19+-  5, 4  +-2  ,  3.4 +- 0.6 ,  1.9 +- 0.3 ,  8.2, 0.149 +-0.005 , -131   +-  3   , 589
  97, 3:36:57.236, -35:30:21.37, 1220.1,  9+- 12, 3.5+-1.0,  3.5 +- 0.6 ,  2.0 +- 0.3 ,  8.0, 0.043 +-0.003 ,    7   +-  7   , 317
  98, 3:36:57.684, -35:30:21.19, 1220.1, 28+- 32, 2  +-2  ,  3   +- 3   ,  2   +- 2   ,  8.2, 0.081 +-0.008 , -156   +- 11   , 779
  99, 3:36:57.338, -35:30:21.22, 1221.5, 22+-  4, 3.9+-1.1,  4.8 +- 0.7 ,  2.7 +- 0.4 ,  7.0, 0.142 +-0.004 ,  138   +-  2   , 417
 100, 3:36:57.761, -35:30:21.07, 1221.5,    -   , 2  +-3  ,  1   +- 3   ,  0.7 +- 1.4 ,  6.4,       -       ,        -       , 866
 101, 3:36:57.613, -35:30:20.71, 1219.5, 12+- 11, 2.3+-1.2,  1.7 +- 0.8 ,  1.0 +- 0.5 ,  5.3, 0.105 +-0.010 ,    0   +-174   , 718
 102, 3:36:57.339, -35:30:20.49, 1219.4, 21+-  3, 2.9+-0.5,  7.2 +- 0.8 ,  4.1 +- 0.4 ,  8.7, 0.031 +-0.002 ,   10   +-  6   , 460
 103, 3:36:57.304, -35:30:20.21, 1220.5, 30+-  3, 3.5+-0.4,  9.8 +- 1.1 ,  5.5 +- 0.6 ,  8.8, 0.0466+-0.0014,  160   +-  2   , 449
 104, 3:36:57.370, -35:30:20.12, 1220.0, 32+-  4, 2.7+-0.6,  9.0 +- 0.8 ,  5.1 +- 0.5 ,  8.6, 0.036 +-0.002 ,   85   +-  3   , 509
 105, 3:36:57.502, -35:30:19.78, 1222.1, 20+- 18, 3  +-3  ,  2   +- 2   ,  1.1 +- 1.0 ,  8.8, 0.216 +-0.013 ,  115   +-  6   , 648
 106, 3:36:57.697, -35:30:19.73, 1219.8, 16+-  8, 1.3+-1.1,  2.4 +- 1.1 ,  1.4 +- 0.6 ,  7.3, 0.094 +-0.010 ,   93   +-  5   , 842
 107, 3:36:57.626, -35:30:19.08, 1220.2, 26+- 15, 4  +-3  ,  6   +- 4   ,  4   +- 2   ,  9.7, 0.089 +-0.005 ,  158   +-  5   , 802
 108, 3:36:57.405, -35:30:18.94, 1221.1, 32+-  4, 4.5+-0.7, 10.8 +- 1.2 ,  6.1 +- 0.7 ,  8.2, 0.072 +-0.002 ,  -92.0 +-  1.2 , 617
 109, 3:36:57.561, -35:30:18.83, 1219.4, 27+- 10, 4  +-2  , 14   +- 5   ,  8   +- 3   , 10.3, 0.050 +-0.003 ,   48   +-  4   , 755
 110, 3:36:57.616, -35:30:18.70, 1220.5, 16+- 21, 3  +-3  ,  2   +- 2   ,  1.0 +- 1.1 ,  7.8, 0.11  +-0.02  ,  113   +- 11   , 812
 111, 3:36:57.471, -35:30:18.36, 1221.1, 21+- 27, 4  +-5  ,  7   +- 8   ,  4   +- 5   ,  9.4, 0.051 +-0.007 ,    6   +-166   , 708
 112, 3:36:57.542, -35:30:17.98, 1220.7, 13+- 17, 4  +-2  ,  3.2 +- 1.3 ,  1.8 +- 0.7 ,  6.7, 0.235 +-0.004 , -177   +-  2   , 790
 113, 3:36:57.572, -35:30:18.00, 1218.7, 17+-  8, 2.0+-1.2,  2.7 +- 0.9 ,  1.5 +- 0.5 ,  7.3, 0.095 +-0.006 ,  -24   +-  5   , 814
 114, 3:36:57.597, -35:30:17.45, 1223.1, 12+- 28,    -    ,  1   +- 2   ,  0.7 +- 1.2 ,  6.8,       -       ,        -       , 870
 115, 3:36:57.442, -35:30:17.51, 1222.3, 18+- 10, 3  +-2  ,  3   +- 2   ,  1.9 +- 0.9 ,  5.0, 0.141 +-0.008 , -121   +-  4   , 746
 116, 3:36:57.485, -35:30:17.06, 1221.1,    -   , 3  +-4  ,  3   +- 5   ,  2   +- 3   ,  7.6,       -       ,        -       , 810
 117, 3:36:57.559, -35:30:24.88, 1223.7,    -   , 2  +-3  ,  0.9 +- 0.7 ,  0.5 +- 0.4 ,  4.7,       -       ,        -       , 617
 118, 3:36:57.383, -35:30:23.59, 1224.5, 45+-  3, 5.8+-0.7, 27.2 +- 1.3 , 15.3 +- 0.7 ,  9.6, 0.0977+-0.0005,  -96.7 +-  0.5 , 402
 119, 3:36:57.430, -35:30:23.61, 1223.0, 27+-  2, 3.4+-0.5, 10.1 +- 0.9 ,  5.7 +- 0.5 ,  9.3, 0.0737+-0.0014, -118   +-  2   , 456
 120, 3:36:57.705, -35:30:23.04, 1223.5, 25+-  7, 2.7+-0.7,  8   +- 2   ,  4.3 +- 1.1 ,  9.1, 0.028 +-0.003 ,  -30   +- 10   , 773
 121, 3:36:57.386, -35:30:22.93, 1220.6, 22+-  3, 3.4+-0.8,  6.5 +- 0.8 ,  3.7 +- 0.5 ,  8.2, 0.038 +-0.003 ,   -3   +-176   , 409
 122, 3:36:57.689, -35:30:22.84, 1223.4, 40+- 26, 6  +-7  ,  8   +- 7   ,  5   +- 4   ,  7.1, 0.071 +-0.013 ,  106   +-  9   , 756
 123, 3:36:57.153, -35:30:22.76, 1224.7, 16+-  3, 4.8+-0.7,  8.7 +- 0.6 ,  4.9 +- 0.4 , 11.8, 0.089 +-0.002 ,   30   +-  2   , 161
 124, 3:36:57.522, -35:30:22.52, 1222.6, 20+-  6, 3.7+-1.4,  5   +- 2   ,  3.1 +- 0.8 ,  7.7, 0.087 +-0.004 ,   24   +-  4   , 569
 125, 3:36:57.697, -35:30:22.48, 1223.0, 11+-  8, 2.1+-0.8,  2.5 +- 1.0 ,  1.4 +- 0.5 ,  6.4, 0.185 +-0.007 ,  -96   +-  2   , 769
 126, 3:36:57.150, -35:30:22.45, 1222.9, 14+-  2, 5.4+-1.0,  6.4 +- 0.5 ,  3.6 +- 0.3 ,  9.8, 0.061 +-0.003 ,   81   +-  3   , 176
 127, 3:36:57.179, -35:30:22.01, 1221.8, 22+-  2, 4.8+-0.7, 13.1 +- 0.8 ,  7.3 +- 0.5 , 10.9, 0.107 +-0.002 ,   42.7 +-  1.2 , 229
 128, 3:36:57.504, -35:30:21.78, 1222.8, 12+-  7, 3.3+-1.3,  2.7 +- 1.0 ,  1.5 +- 0.6 ,  6.4, 0.062 +-0.007 ,  -63   +-  9   , 566
 129, 3:36:57.688, -35:30:21.55, 1223.0, 18+-  9,    -    ,  1.4 +- 0.7 ,  0.8 +- 0.4 ,  6.6,       -       ,        -       , 775
 130, 3:36:57.206, -35:30:21.38, 1223.0, 27+-  3, 3.4+-0.5,  8.5 +- 0.8 ,  4.8 +- 0.5 ,  8.7, 0.053 +-0.002 , -165   +-  2   , 292
 131, 3:36:57.500, -35:30:20.78, 1219.6, 32+-  8, 5.0+-0.8,  7.8 +- 1.2 ,  4.4 +- 0.7 ,  7.5, 0.196 +-0.003 ,   58.9 +-  0.9 , 597
 132, 3:36:57.260, -35:30:20.56, 1222.0, 36+-  2, 5.3+-0.5, 25.1 +- 1.4 , 14.1 +- 0.8 , 10.4, 0.0867+-0.0007,   46.5 +-  0.6 , 392
 133, 3:36:57.233, -35:30:20.16, 1225.7, 30+-  2, 4.8+-0.5, 18.4 +- 1.3 , 10.4 +- 0.7 , 10.3, 0.0812+-0.0011,   21.0 +-  1.0 , 403
 134, 3:36:57.278, -35:30:19.86, 1224.4, 25+-  3, 3.0+-0.5,  8.2 +- 0.7 ,  4.6 +- 0.4 ,  9.0, 0.020 +-0.002 ,  -53   +-  7   , 456
 135, 3:36:57.448, -35:30:19.78, 1223.2, 12+- 13, 2  +-2  ,  0.8 +- 0.6 ,  0.5 +- 0.3 ,  5.4, 0.02  +-0.02  ,   48   +-150   , 598
 136, 3:36:57.356, -35:30:19.67, 1222.5, 29+-  3, 3.8+-0.5, 12.2 +- 1.1 ,  6.9 +- 0.6 ,  9.6, 0.065 +-0.002 ,  -67.6 +-  1.5 , 527
 137, 3:36:57.311, -35:30:19.61, 1224.4, 15+-  4, 2.9+-0.7,  3.8 +- 0.7 ,  2.1 +- 0.4 ,  8.1, 0.047 +-0.005 ,  112   +-  6   , 498
 138, 3:36:57.331, -35:30:19.34, 1224.4, 28+-  6, 4.1+-1.5,  9   +- 3   ,  5.0 +- 1.5 ,  8.4, 0.081 +-0.003 ,   21   +-  3   , 532
 139, 3:36:57.207, -35:30:19.25, 1223.6,    -   , 1  +-2  ,  0.5 +- 0.4 ,  0.3 +- 0.2 ,  4.0,       -       ,        -       , 463
 140, 3:36:57.591, -35:30:18.90, 1220.9, 13+-  7, 2.8+-1.1,  2.6 +- 0.7 ,  1.5 +- 0.4 ,  8.8, 0.045 +-0.007 ,  155   +- 12   , 778
 141, 3:36:57.475, -35:30:18.73, 1223.1, 21+-  5, 4.4+-0.8,  6.1 +- 0.8 ,  3.4 +- 0.4 ,  8.2, 0.096 +-0.003 ,  180   +-  2   , 686
 142, 3:36:57.480, -35:30:17.77, 1222.7, 22+- 16, 2  +-2  ,  3   +- 2   ,  1.5 +- 1.1 ,  7.6, 0.05  +-0.02  ,  149   +- 18   , 755
 143, 3:36:57.541, -35:30:17.40, 1221.6, 18+-109, 3  +-3  ,  3   +- 3   ,  2   +- 2   ,  8.1, 0.084 +-0.009 ,   -4   +-167   , 828
 144, 3:36:57.548, -35:30:17.14, 1222.4, 10+- 15, 5  +-4  ,  2.0 +- 0.9 ,  1.1 +- 0.5 ,  7.2, 0.166 +-0.013 ,  -46   +-  6   , 851
 145, 3:36:57.383, -35:30:17.07, 1223.1, 11+- 10, 3  +-2  ,  1.2 +- 0.6 ,  0.7 +- 0.3 ,  6.9, 0.039 +-0.013 ,  134   +- 25   , 741
 146, 3:36:57.380, -35:30:16.63, 1224.5, 13+- 16, 3  +-3  ,  2.2 +- 1.0 ,  1.3 +- 0.6 ,  5.6, 0.187 +-0.009 ,   20   +-  4   , 775
 147, 3:36:57.488, -35:30:16.53, 1222.4, 19+- 12, 3  +-2  ,  2   +- 2   ,  1.4 +- 0.9 ,  5.7, 0.173 +-0.010 ,  -85   +-  4   , 851
 148, 3:36:57.679, -35:30:24.21, 1224.5,    -   , 1.5+-1.2,  0.7 +- 0.3 ,  0.4 +- 0.2 ,  6.5,       -       ,        -       , 745
 149, 3:36:57.464, -35:30:24.17, 1225.3, 22+-  4, 3.7+-1.2,  4.7 +- 0.8 ,  2.6 +- 0.4 ,  7.0, 0.107 +-0.003 , -125   +-  3   , 497
 150, 3:36:57.692, -35:30:23.65, 1224.8,    -   , 3  +-2  ,  1.4 +- 0.6 ,  0.8 +- 0.4 ,  5.9,       -       ,        -       , 756
 151, 3:36:57.324, -35:30:23.63, 1224.0, 24+-  4, 4.1+-0.7,  7.4 +- 0.7 ,  4.1 +- 0.4 , 12.2, 0.140 +-0.002 ,   57.0 +-  1.2 , 333
 152, 3:36:57.547, -35:30:23.55, 1223.6, 31+-  4, 2.6+-0.5, 10.0 +- 1.4 ,  5.6 +- 0.8 ,  8.3, 0.037 +-0.002 ,   88   +-  2   , 590
 153, 3:36:57.253, -35:30:23.58, 1225.9, 43+-  2, 6.3+-0.5, 38.5 +- 1.2 , 21.6 +- 0.7 , 11.1, 0.0722+-0.0005, -135.9 +-  0.5 , 251
 154, 3:36:57.726, -35:30:23.39, 1225.2,    -   , 2  +-2  ,  1.9 +- 1.2 ,  1.1 +- 0.7 ,  8.8,       -       ,        -       , 795
 155, 3:36:57.197, -35:30:23.41, 1225.0, 32+-  2, 4.6+-0.4, 22.8 +- 1.1 , 12.8 +- 0.6 , 11.9, 0.0639+-0.0007,  -75.3 +-  0.8 , 188
 156, 3:36:57.629, -35:30:23.41, 1223.4, 21+- 12, 3.0+-1.3,  7   +- 3   ,  4   +- 2   , 10.6, 0.134 +-0.004 , -137   +-  3   , 683
 157, 3:36:57.143, -35:30:23.26, 1226.8, 20+-  2, 4.8+-0.5, 14.2 +- 0.9 ,  8.0 +- 0.5 , 11.4, 0.0527+-0.0012,   12   +-  2   , 130
 158, 3:36:57.567, -35:30:23.19, 1223.0, 23+-  5, 2.9+-1.1,  6.1 +- 1.0 ,  3.4 +- 0.6 ,  7.6, 0.061 +-0.003 , -180   +-  3   , 613
 159, 3:36:57.734, -35:30:23.04, 1224.7, 25+-  8, 2.1+-0.6,  5.0 +- 1.0 ,  2.8 +- 0.6 ,  9.1, 0.033 +-0.003 ,   44   +-  8   , 805
 160, 3:36:57.610, -35:30:23.11, 1222.1, 17+-  5, 3.1+-0.8,  6.0 +- 1.2 ,  3.4 +- 0.7 ,  7.3, 0.113 +-0.003 ,   49   +-  2   , 664
 161, 3:36:57.542, -35:30:22.87, 1222.0, 27+-  5, 4.5+-0.7,  8.3 +- 0.9 ,  4.7 +- 0.5 , 10.6, 0.157 +-0.002 ,  -41.2 +-  1.0 , 587
 162, 3:36:57.508, -35:30:22.78, 1218.7, 29+-  3, 4.1+-0.6, 14.1 +- 1.1 ,  8.0 +- 0.6 ,  9.7, 0.0407+-0.0013,  -58   +-  3   , 549
 163, 3:36:57.294, -35:30:19.32, 1226.1, 26+-  4, 3.0+-0.5,  7.4 +- 1.0 ,  4.2 +- 0.6 , 10.4, 0.079 +-0.002 ,   21   +-  2   , 508
 164, 3:36:57.246, -35:30:18.95, 1230.4, 10+- 51, 3  +-3  ,  4   +- 6   ,  3   +- 3   ,  8.5, 0.094 +-0.011 ,  129   +-  9   , 509
 165, 3:36:57.527, -35:30:18.75, 1223.8, 16+- 10, 4  +-2  ,  4.3 +- 1.4 ,  2.4 +- 0.8 ,  7.4, 0.025 +-0.006 ,    1   +-169   , 729
 166, 3:36:57.274, -35:30:18.69, 1225.8, 12+- 10, 1.4+-1.1,  0.7 +- 0.5 ,  0.4 +- 0.3 ,  5.1, 0.093 +-0.014 ,    4   +-172   , 546
 167, 3:36:57.376, -35:30:18.43, 1226.3, 17+-  6, 2.0+-0.6,  3.0 +- 0.5 ,  1.7 +- 0.3 ,  8.6, 0.079 +-0.005 ,  -79   +-  4   , 631
 168, 3:36:57.516, -35:30:17.70, 1224.6, 15+-  8, 3.4+-1.2,  3.6 +- 1.0 ,  2.0 +- 0.6 ,  6.5, 0.082 +-0.005 ,  -65   +-  4   , 787
 169, 3:36:57.505, -35:30:17.33, 1225.8, 11+- 28, 1.8+-1.4,  2   +- 2   ,  1.4 +- 0.9 ,  6.0, 0.185 +-0.012 ,  -40   +-  5   , 805
 170, 3:36:57.362, -35:30:16.80, 1225.6, 15+-  8, 2  +-2  ,  1.5 +- 0.5 ,  0.8 +- 0.3 ,  7.3, 0.065 +-0.010 ,  134   +- 12   , 753
 171, 3:36:57.543, -35:30:16.75, 1225.3, 18+- 12, 1.1+-1.3,  1.5 +- 0.9 ,  0.8 +- 0.5 ,  6.9, 0.062 +-0.012 ,  104   +- 11   , 874
 172, 3:36:57.439, -35:30:16.55, 1224.9, 16+- 13, 4  +-3  ,  4   +- 2   ,  2.4 +- 1.1 ,  8.5, 0.148 +-0.010 ,   72   +-  4   , 818
 173, 3:36:57.605, -35:30:25.24, 1225.6, 12+- 53,    -    ,  2   +- 2   ,  0.9 +- 1.2 ,  5.2,       -       ,        -       , 676
 174, 3:36:57.743, -35:30:24.94, 1227.9,    -   , 2  +-2  ,  1.1 +- 1.0 ,  0.6 +- 0.6 ,  5.8,       -       ,        -       , 827
 175, 3:36:57.615, -35:30:24.29, 1228.4, 19+- 28,    -    ,  4   +- 4   ,  2   +- 2   , 10.0,       -       ,        -       , 672
 176, 3:36:57.545, -35:30:24.09, 1226.8, 16+-  3, 6.1+-1.3,  6.1 +- 0.7 ,  3.4 +- 0.4 ,  8.3, 0.067 +-0.003 , -144   +-  4   , 590
 177, 3:36:57.672, -35:30:23.94, 1227.4, 13+- 17, 1.3+-1.0,  1.0 +- 0.4 ,  0.5 +- 0.2 ,  6.9, 0.055 +-0.012 ,  -17   +-167   , 734
 178, 3:36:57.559, -35:30:23.84, 1225.9, 25+- 13, 6  +-4  ,  4   +- 3   ,  2.3 +- 1.5 ,  7.3, 0.168 +-0.008 ,  179   +-  3   , 605
 179, 3:36:57.512, -35:30:23.92, 1226.9, 24+-  3, 4.3+-0.9,  8.2 +- 1.1 ,  4.6 +- 0.6 ,  7.0, 0.042 +-0.003 ,  -25   +-  4   , 551
 180, 3:36:57.616, -35:30:23.79, 1226.9, 25+-  8, 3.1+-1.4,  6   +- 2   ,  3.1 +- 0.9 ,  8.6, 0.102 +-0.005 ,   63   +-  3   , 670
 181, 3:36:57.655, -35:30:23.69, 1225.9, 13+- 35,    -    ,  3   +- 5   ,  2   +- 3   ,  8.0,       -       ,        -       , 714
 182, 3:36:57.312, -35:30:23.17, 1224.7, 27+-  3, 4.7+-0.6, 13.0 +- 1.0 ,  7.3 +- 0.6 ,  8.4, 0.126 +-0.002 ,  -88.2 +-  0.6 , 323
 183, 3:36:57.134, -35:30:22.95, 1226.7, 23+-  2, 4.9+-0.5, 16.8 +- 0.9 ,  9.4 +- 0.5 , 12.8, 0.0637+-0.0012,   69.4 +-  1.2 , 134
 184, 3:36:57.257, -35:30:21.70, 1226.6, 19+-  9, 3  +-2  ,  2.9 +- 1.1 ,  1.7 +- 0.6 ,  4.4, 0.096 +-0.007 ,  117   +-  6   , 316
 185, 3:36:57.181, -35:30:21.13, 1225.4, 26+-  3, 3.4+-0.7,  7.9 +- 1.0 ,  4.5 +- 0.6 ,  8.1, 0.077 +-0.002 ,  131   +-  2   , 294
 186, 3:36:57.154, -35:30:20.97, 1231.3, 25+-  4, 4.6+-1.0,  7.1 +- 0.9 ,  4.0 +- 0.5 ,  8.4, 0.139 +-0.002 ,  152.4 +-  1.1 , 291
 187, 3:36:57.332, -35:30:20.06, 1224.1, 11+- 16, 2.6+-1.4,  2.1 +- 0.7 ,  1.2 +- 0.4 ,  6.0, 0.029 +-0.007 ,  -16   +-164   , 482
 188, 3:36:57.259, -35:30:19.68, 1228.0, 26+-  4, 9.0+-1.4, 10.5 +- 0.9 ,  5.9 +- 0.5 ,  8.9, 0.127 +-0.002 ,  117.8 +-  1.2 , 457
 189, 3:36:57.492, -35:30:19.31, 1228.6, 15+- 46, 3  +-3  ,  2   +- 2   ,  1.0 +- 1.0 ,  5.7, 0.04  +-0.02  ,   34   +-154   , 666
 190, 3:36:57.221, -35:30:18.65, 1226.4,    -   , 2  +-2  ,  1.1 +- 0.8 ,  0.6 +- 0.4 ,  4.5,       -       ,        -       , 523
 191, 3:36:57.566, -35:30:18.22, 1226.8, 12+- 11, 2.4+-1.3,  2.1 +- 0.8 ,  1.2 +- 0.4 ,  6.2, 0.106 +-0.009 ,  -70   +-  6   , 794
 192, 3:36:57.367, -35:30:18.06, 1225.6, 17+-  4, 3.3+-0.9,  4.8 +- 0.7 ,  2.7 +- 0.4 ,  8.5, 0.086 +-0.003 , -129   +-  3   , 653
 193, 3:36:57.381, -35:30:17.74, 1226.4, 30+-  5, 3.8+-0.7, 11   +- 2   ,  6.5 +- 0.8 ,  7.6, 0.056 +-0.002 ,   59   +-  2   , 686
 194, 3:36:57.477, -35:30:17.39, 1228.0, 16+- 16, 2  +-2  ,  2   +- 2   ,  1.1 +- 1.1 ,  6.2, 0.188 +-0.013 , -116   +-  5   , 780
 195, 3:36:57.378, -35:30:17.29, 1227.3, 19+- 17, 1.6+-1.1,  8   +- 4   ,  4   +- 2   , 10.4, 0.101 +-0.006 ,   95   +-  3   , 721
 196, 3:36:57.404, -35:30:16.89, 1227.7, 23+- 17, 2  +-3  ,  2   +- 3   ,  1   +- 2   ,  8.4, 0.170 +-0.011 ,  112   +-  5   , 769
 197, 3:36:57.460, -35:30:16.16, 1227.4, 22+- 32, 3  +-3  ,  2   +- 3   ,  1   +- 2   ,  6.8, 0.062 +-0.012 , -110   +- 25   , 861
 198, 3:36:57.379, -35:30:16.33, 1230.3, 10+- 14,    -    ,  2   +- 2   ,  0.9 +- 1.2 ,  8.9,       -       ,        -       , 799
 199, 3:36:57.636, -35:30:25.14, 1227.2,    -   , 2.1+-0.8,  1.2 +- 0.4 ,  0.7 +- 0.2 ,  6.7,       -       ,        -       , 709
 200, 3:36:57.480, -35:30:24.66, 1230.8, 20+-  4, 2.5+-0.6,  4.1 +- 0.8 ,  2.3 +- 0.4 ,  6.9, 0.107 +-0.003 ,   67   +-  2   , 524
 201, 3:36:57.747, -35:30:24.73, 1228.5,  9+- 33, 3  +-3  ,  1.4 +- 0.9 ,  0.8 +- 0.5 ,  5.8, 0.28  +-0.02  ,  104   +-  4   , 828
 202, 3:36:57.703, -35:30:24.60, 1230.0, 23+- 12, 5  +-3  ,  5   +- 2   ,  3.1 +- 1.2 ,  7.7, 0.065 +-0.006 ,  124   +-  8   , 776
 203, 3:36:57.415, -35:30:24.71, 1230.2, 26+- 17, 2  +-2  ,  9   +- 4   ,  5   +- 2   ,  8.7, 0.132 +-0.006 ,  -98   +-  2   , 452
 204, 3:36:57.421, -35:30:24.21, 1227.1, 28+-  3, 4.6+-1.0, 12.6 +- 0.9 ,  7.1 +- 0.5 , 10.5, 0.0350+-0.0015, -100   +-  2   , 450
 205, 3:36:57.225, -35:30:23.88, 1231.7, 25+-  2, 5.5+-0.5, 15.6 +- 0.9 ,  8.8 +- 0.5 ,  9.5, 0.0912+-0.0011,  -32.6 +-  1.1 , 221
 206, 3:36:57.460, -35:30:23.80, 1224.7, 23+-  3, 3.6+-0.5,  8.2 +- 1.0 ,  4.6 +- 0.6 ,  7.9, 0.081 +-0.002 ,   16   +-  2   , 491
 207, 3:36:57.094, -35:30:23.00, 1230.6, 24+-  2, 4.1+-0.7, 14.1 +- 0.8 ,  7.9 +- 0.5 , 11.3, 0.0928+-0.0012,   23.2 +-  1.0 ,  93
 208, 3:36:57.219, -35:30:22.92, 1228.9, 13+-  6, 3.2+-1.1,  1.7 +- 0.5 ,  1.0 +- 0.3 ,  6.1, 0.173 +-0.008 , -113   +-  3   , 223
 209, 3:36:57.114, -35:30:22.38, 1231.2, 33+-  2, 4.6+-0.4, 25.7 +- 1.2 , 14.5 +- 0.7 , 14.1, 0.1328+-0.0007,   16.0 +-  0.3 , 152
 210, 3:36:57.137, -35:30:22.04, 1227.8, 26+-  3, 4.8+-0.5, 12.7 +- 0.8 ,  7.1 +- 0.5 , 10.3, 0.0314+-0.0010,    4   +-  3   , 194
 211, 3:36:57.205, -35:30:20.76, 1227.6, 26+-  3, 5.0+-0.9, 11.2 +- 0.9 ,  6.3 +- 0.5 ,  9.2, 0.0405+-0.0013,    0   +-177   , 337
 212, 3:36:57.209, -35:30:19.79, 1230.4, 25+-  4, 4.8+-0.9,  9.7 +- 1.1 ,  5.4 +- 0.6 ,  7.8, 0.012 +-0.002 , -136   +- 12   , 418
 213, 3:36:57.296, -35:30:19.01, 1227.5, 17+-  3, 3.5+-1.1,  4.1 +- 0.5 ,  2.3 +- 0.3 , 10.0, 0.127 +-0.004 ,   56   +-  3   , 533
 214, 3:36:57.303, -35:30:18.59, 1229.0, 33+-  4, 2.9+-0.4, 10.4 +- 1.1 ,  5.8 +- 0.6 ,  9.2, 0.0595+-0.0014,   31   +-  2   , 571
 215, 3:36:57.352, -35:30:18.44, 1227.6, 20+-  7, 2.1+-1.4,  2.2 +- 0.8 ,  1.2 +- 0.4 ,  5.8, 0.046 +-0.006 ,  133   +- 11   , 613
 216, 3:36:57.327, -35:30:17.89, 1228.9, 25+-  4, 3.5+-0.8,  5.7 +- 0.8 ,  3.2 +- 0.4 ,  8.0, 0.107 +-0.003 ,   86.5 +-  1.5 , 641
 217, 3:36:57.301, -35:30:17.56, 1230.5, 20+-  3, 2.9+-0.6,  5.9 +- 0.7 ,  3.3 +- 0.4 ,  8.5, 0.058 +-0.003 , -103   +-  3   , 654
 218, 3:36:57.342, -35:30:17.14, 1229.9, 17+-  4, 2.4+-0.8,  3.3 +- 0.5 ,  1.9 +- 0.3 ,  9.5, 0.034 +-0.005 ,  129   +- 11   , 713
 219, 3:36:57.316, -35:30:17.08, 1229.5, 15+- 16, 3  +-4  ,  2   +- 2   ,  0.9 +- 1.0 ,  7.1, 0.04  +-0.02  ,  135   +- 29   , 703
 220, 3:36:57.443, -35:30:16.91, 1229.7, 11+- 16, 4  +-3  ,  1.8 +- 1.5 ,  1.0 +- 0.8 ,  5.2, 0.27  +-0.02  ,  155   +-  4   , 793
 221, 3:36:57.667, -35:30:25.72, 1230.3,    -   , 1  +-2  ,  0.8 +- 1.0 ,  0.4 +- 0.6 ,  5.7,       -       ,        -       , 758
 222, 3:36:57.523, -35:30:25.23, 1233.0, 20+-  6, 3.7+-1.0,  7.0 +- 1.1 ,  4.0 +- 0.6 ,  7.8, 0.056 +-0.002 ,  -11   +-  4   , 586
 223, 3:36:57.599, -35:30:24.98, 1232.4, 34+-  8, 4.5+-1.2, 14   +- 3   ,  8   +- 2   ,  7.7, 0.141 +-0.002 ,  -80.7 +-  0.8 , 664
 224, 3:36:57.495, -35:30:25.05, 1233.6, 24+-  3, 3.6+-0.7,  9.3 +- 1.2 ,  5.2 +- 0.7 ,  8.7, 0.011 +-0.002 ,   57   +- 12   , 550
 225, 3:36:57.682, -35:30:24.95, 1231.2,    -   , 2  +-2  ,  0.8 +- 0.7 ,  0.5 +- 0.4 ,  6.0,       -       ,        -       , 758
 226, 3:36:57.727, -35:30:24.51, 1233.1, 13+- 66, 3  +-8  ,  3   +- 4   ,  2   +- 2   ,  6.1, 0.192 +-0.013 ,  -20   +-  6   , 802
 227, 3:36:57.346, -35:30:24.47, 1233.0, 31+-  3, 6.4+-0.9, 14.5 +- 0.9 ,  8.2 +- 0.5 ,  9.1, 0.1108+-0.0013,  -59.6 +-  0.9 , 368
 228, 3:36:57.710, -35:30:24.21, 1229.4,  8+- 47, 3  +-3  ,  1.7 +- 1.0 ,  0.9 +- 0.6 ,  5.2, 0.04  +-0.02  ,  117   +- 25   , 780
 229, 3:36:57.313, -35:30:23.80, 1228.3, 26+-  7, 6  +-2  ,  6.1 +- 1.1 ,  3.4 +- 0.6 ,  8.5, 0.114 +-0.003 , -111   +-  2   , 322
 230, 3:36:57.125, -35:30:23.68, 1233.2, 22+-  2, 4.5+-0.6, 12.3 +- 0.7 ,  6.9 +- 0.4 , 11.5, 0.1756+-0.0014,  -55.2 +-  0.6 , 105
 231, 3:36:57.530, -35:30:23.59, 1230.4, 12+-  8, 2.7+-1.4,  1.6 +- 1.0 ,  0.9 +- 0.5 ,  5.5, 0.141 +-0.010 ,   64   +-  6   , 570
 232, 3:36:57.166, -35:30:23.63, 1230.1, 25+-  2, 4.7+-0.4, 17.9 +- 1.3 , 10.1 +- 0.7 , 14.0, 0.1536+-0.0011,  -74.1 +-  0.4 , 152
 233, 3:36:57.098, -35:30:23.39, 1230.8, 19+-  2, 3.6+-0.5, 10.1 +- 0.9 ,  5.7 +- 0.5 , 12.0, 0.071 +-0.002 ,  -69   +-  2   ,  78
 234, 3:36:57.193, -35:30:21.75, 1233.6,    -   , 1.3+-1.1,  0.9 +- 0.7 ,  0.5 +- 0.4 ,  5.8,       -       ,        -       , 257
 235, 3:36:57.178, -35:30:20.46, 1231.5, 30+-  3, 5.7+-0.7, 19.3 +- 1.1 , 10.8 +- 0.6 , 10.1, 0.0882+-0.0008,    2.0 +-  0.9 , 347
 236, 3:36:57.180, -35:30:20.06, 1231.5, 24+-  3, 3.7+-0.5, 10.1 +- 1.1 ,  5.7 +- 0.6 ,  8.3, 0.061 +-0.002 ,   39   +-  2   , 381
 237, 3:36:57.196, -35:30:19.28, 1233.7, 35+-  3, 5.1+-0.5, 20.5 +- 1.1 , 11.5 +- 0.6 ,  9.4, 0.0189+-0.0009,  166   +-  3   , 456
 238, 3:36:57.258, -35:30:18.40, 1231.4, 18+-  5, 4.2+-1.3,  4.1 +- 0.9 ,  2.3 +- 0.5 ,  6.7, 0.189 +-0.005 ,  117   +-  2   , 561
 239, 3:36:57.442, -35:30:17.80, 1231.8,    -   , 3  +-3  ,  2   +- 2   ,  1.0 +- 1.0 ,  7.2,       -       ,        -       , 724
 240, 3:36:57.213, -35:30:17.56, 1232.4, 10+- 16, 3  +-2  ,  1.2 +- 0.4 ,  0.7 +- 0.2 ,  5.9, 0.123 +-0.011 , -176   +-  8   , 615
 241, 3:36:57.330, -35:30:17.43, 1228.6, 20+-  4, 3.3+-0.6,  7.3 +- 1.2 ,  4.1 +- 0.6 ,  8.7, 0.091 +-0.003 ,  -80   +-  2   , 682
 242, 3:36:57.459, -35:30:17.07, 1232.4, 10+- 15, 1.7+-1.5,  1.3 +- 0.9 ,  0.7 +- 0.5 ,  5.5, 0.089 +-0.015 ,   51   +- 14   , 791
 243, 3:36:57.364, -35:30:16.88, 1231.2, 14+- 71,    -    ,  1.2 +- 1.2 ,  0.7 +- 0.7 ,  6.0,       -       ,        -       , 747
 244, 3:36:57.335, -35:30:16.88, 1230.1, 10+- 48, 1  +-2  ,  2   +- 2   ,  1.1 +- 1.4 ,  6.6, 0.098 +-0.014 ,   46   +- 10   , 730
 245, 3:36:57.303, -35:30:16.59, 1233.4, 24+-  4, 3.7+-0.6, 10.2 +- 1.1 ,  5.7 +- 0.6 ,  9.4, 0.022 +-0.002 ,  132   +-  7   , 739
 246, 3:36:57.239, -35:30:16.34, 1232.4,    -   , 2.2+-1.5,  1.5 +- 1.0 ,  0.8 +- 0.6 ,  7.3,       -       ,        -       , 736
 247, 3:36:57.397, -35:30:15.68, 1231.3, 23+-  8, 2.5+-0.9,  3.7 +- 1.1 ,  2.1 +- 0.6 ,  8.5, 0.155 +-0.005 ,  110   +-  2   , 864
 248, 3:36:57.624, -35:30:26.16, 1233.6, 13+- 13, 4  +-2  ,  1.9 +- 1.2 ,  1.1 +- 0.7 ,  5.2, 0.188 +-0.010 ,  125   +-  4   , 724
 249, 3:36:57.510, -35:30:25.78, 1236.5, 19+-  4, 5.2+-1.0,  7.4 +- 1.1 ,  4.2 +- 0.6 ,  8.2, 0.081 +-0.003 ,    4   +-  2   , 587
 250, 3:36:57.456, -35:30:25.64, 1233.1,  8+- 14, 2.5+-1.5,  1.0 +- 0.4 ,  0.6 +- 0.2 ,  5.2, 0.07  +-0.02  ,  171   +- 16   , 524
 251, 3:36:57.653, -35:30:25.49, 1231.4, 18+- 15, 3  +-3  ,  3   +- 3   ,  2   +- 2   ,  6.8, 0.043 +-0.013 ,   47   +- 24   , 735
 252, 3:36:57.466, -35:30:25.31, 1235.6, 22+- 14, 3  +-3  ,  5   +- 3   ,  3   +- 2   ,  6.8, 0.207 +-0.007 , -149   +-  3   , 524
 253, 3:36:57.709, -35:30:25.17, 1234.1, 18+- 63, 1  +-3  ,  1   +- 2   ,  0.5 +- 0.9 ,  6.3, 0.17  +-0.02  ,  -51   +-  9   , 793
 254, 3:36:57.516, -35:30:24.79, 1231.6, 17+-  4, 2.9+-0.8,  4.0 +- 0.6 ,  2.2 +- 0.3 ,  7.2, 0.076 +-0.005 , -110   +-  4   , 567
 255, 3:36:57.624, -35:30:24.87, 1233.6, 20+- 36, 3  +-4  ,  5   +- 6   ,  3   +- 3   ,  8.0, 0.09  +-0.03  ,  -85   +- 17   , 691
 256, 3:36:57.392, -35:30:24.46, 1229.7, 29+-  3, 4.5+-0.7,  8.8 +- 0.9 ,  5.0 +- 0.5 ,  8.3, 0.104 +-0.002 ,  -89.8 +-  1.0 , 419
 257, 3:36:57.646, -35:30:24.47, 1231.5, 21+-  6, 3.1+-1.1,  5.0 +- 1.1 ,  2.8 +- 0.6 ,  8.6, 0.180 +-0.004 ,  -37   +-  2   , 710
 258, 3:36:57.291, -35:30:24.39, 1235.6, 23+-  3, 5.5+-1.1,  8.4 +- 0.8 ,  4.7 +- 0.5 ,  6.7, 0.176 +-0.002 ,   80.7 +-  0.9 , 305
 259, 3:36:57.531, -35:30:24.51, 1229.1, 25+- 16, 3  +-2  ,  6   +- 3   ,  3   +- 2   ,  9.7, 0.040 +-0.005 ,  -62   +- 13   , 578
 260, 3:36:57.330, -35:30:24.16, 1231.4, 34+-  3, 5.9+-0.4, 21   +- 2   , 12.0 +- 0.9 ,  8.8, 0.1656+-0.0008,  -79.8 +-  0.3 , 344
 261, 3:36:57.655, -35:30:24.10, 1231.2, 12+- 14, 4  +-2  ,  3   +- 2   ,  1.9 +- 0.9 ,  6.7, 0.351 +-0.010 ,   72   +-  2   , 717
 262, 3:36:57.122, -35:30:21.78, 1232.6, 10+-  9, 4.6+-0.6,  6.2 +- 0.6 ,  3.5 +- 0.4 ,  9.8, 0.030 +-0.002 ,  172   +-  7   , 206
 263, 3:36:57.137, -35:30:21.45, 1230.3, 22+-  2, 4.3+-0.5, 12.3 +- 0.8 ,  6.9 +- 0.4 ,  9.8, 0.1279+-0.0013,  -26.9 +-  0.9 , 242
 264, 3:36:57.279, -35:30:18.94, 1232.1, 11+-  9, 5  +-3  ,  1.7 +- 0.5 ,  1.0 +- 0.3 ,  6.0, 0.091 +-0.012 ,  -24   +-  8   , 529
 265, 3:36:57.200, -35:30:18.42, 1234.5, 23+-  3, 3.4+-0.6,  7.8 +- 0.6 ,  4.4 +- 0.4 , 10.5, 0.123 +-0.002 ,   47.1 +-  1.5 , 535
 266, 3:36:57.344, -35:30:16.16, 1230.6, 15+-  6, 2.0+-0.7,  2.6 +- 0.8 ,  1.5 +- 0.4 ,  7.1, 0.070 +-0.005 ,  103   +-  6   , 796
 267, 3:36:57.438, -35:30:15.49, 1233.3, 13+- 23, 2  +-2  ,  1.0 +- 1.5 ,  0.6 +- 0.8 ,  6.2, 0.10  +-0.02  ,  102   +- 13   , 902
 268, 3:36:57.649, -35:30:26.07, 1236.7, 12+- 12, 4  +-2  ,  2.8 +- 0.7 ,  1.6 +- 0.4 ,  7.8, 0.179 +-0.010 ,   92   +-  2   , 748
 269, 3:36:57.693, -35:30:25.90, 1235.1,    -   , 1  +-2  ,  0.6 +- 0.7 ,  0.3 +- 0.4 ,  4.6,       -       ,        -       , 792
 270, 3:36:57.426, -35:30:25.57, 1237.1, 20+-  4, 2.8+-0.6,  6.3 +- 0.7 ,  3.5 +- 0.4 ,  8.2, 0.085 +-0.003 , -106   +-  2   , 489
 271, 3:36:57.593, -35:30:25.43, 1234.3, 21+- 21, 3  +-2  ,  5   +- 3   ,  3   +- 2   ,  8.8, 0.038 +-0.008 ,   65   +- 15   , 668
 272, 3:36:57.677, -35:30:25.35, 1233.6, 13+-  7, 3  +-3  ,  1.9 +- 0.5 ,  1.1 +- 0.3 ,  7.3, 0.074 +-0.008 ,  106   +-  8   , 760
 273, 3:36:57.393, -35:30:25.28, 1237.6, 32+-  3, 5.2+-0.8, 12.9 +- 1.0 ,  7.3 +- 0.6 ,  7.7, 0.1296+-0.0013,  -86.1 +-  0.6 , 445
 274, 3:36:57.375, -35:30:24.97, 1234.5, 23+-  4, 4.2+-0.9,  6.9 +- 0.9 ,  3.9 +- 0.5 ,  6.9, 0.029 +-0.003 , -120   +-  6   , 414
 275, 3:36:57.061, -35:30:23.39, 1236.1, 26+-  2, 6.5+-0.6, 21.4 +- 0.9 , 12.0 +- 0.5 , 11.9, 0.1879+-0.0009,   52.2 +-  0.4 ,  41
 276, 3:36:57.177, -35:30:23.22, 1234.6, 13+- 14, 4  +-2  ,  2.1 +- 1.3 ,  1.2 +- 0.7 ,  4.3, 0.077 +-0.015 , -142   +- 15   , 169
 277, 3:36:57.101, -35:30:21.66, 1235.0, 15+-  4, 3.9+-0.9,  5.5 +- 0.6 ,  3.1 +- 0.4 , 12.2, 0.093 +-0.003 ,   95   +-  2   , 207
 278, 3:36:57.123, -35:30:21.08, 1233.4, 16+-  3, 3.4+-0.8,  4.5 +- 0.6 ,  2.6 +- 0.3 ,  8.5, 0.108 +-0.003 ,   33   +-  3   , 267
 279, 3:36:57.269, -35:30:17.96, 1232.8, 16+-  5, 3.3+-0.9,  2.7 +- 0.4 ,  1.5 +- 0.2 ,  9.3, 0.173 +-0.006 ,  -70   +-  2   , 604
 280, 3:36:57.425, -35:30:15.28, 1232.3, 16+- 10, 2.5+-0.8,  3.1 +- 1.1 ,  1.7 +- 0.6 ,  8.3, 0.089 +-0.007 ,  110   +-  5   , 912
 281, 3:36:57.341, -35:30:15.16, 1234.3,    -   ,    -    ,  0.6 +- 0.4 ,  0.4 +- 0.2 ,  6.4,       -       ,        -       , 881
 282, 3:36:57.345, -35:30:26.15, 1236.1,    -   , 1.4+-1.5,  0.6 +- 0.5 ,  0.3 +- 0.3 ,  3.8,       -       ,        -       , 433
 283, 3:36:57.537, -35:30:26.02, 1237.1, 22+-  4, 3.3+-0.6,  7.3 +- 1.0 ,  4.1 +- 0.6 ,  7.9, 0.036 +-0.002 ,   25   +-  5   , 626
 284, 3:36:57.578, -35:30:25.98, 1237.9, 21+-  4, 3.0+-0.9,  5.4 +- 0.6 ,  3.0 +- 0.4 , 10.6, 0.026 +-0.003 ,  -44   +-  9   , 669
 285, 3:36:57.503, -35:30:25.54, 1237.4, 19+- 22, 4  +-4  ,  3   +- 4   ,  2   +- 2   ,  8.2, 0.13  +-0.02  ,  -72   +- 10   , 572
 286, 3:36:57.437, -35:30:25.27, 1235.4, 19+-  4, 4.3+-1.0,  5.6 +- 0.8 ,  3.1 +- 0.5 ,  6.9, 0.080 +-0.003 ,   74   +-  3   , 491
 287, 3:36:57.331, -35:30:24.97, 1234.7, 27+-  3, 5.5+-0.9, 10.1 +- 0.8 ,  5.7 +- 0.5 ,  7.9, 0.139 +-0.002 ,  -63.1 +-  0.8 , 366
 288, 3:36:57.274, -35:30:24.57, 1237.4, 24+-  4, 4.9+-0.7,  8.1 +- 1.0 ,  4.6 +- 0.6 ,  7.9, 0.126 +-0.002 ,  164.7 +-  1.2 , 291
 289, 3:36:57.225, -35:30:24.31, 1238.5, 28+-  2, 4.5+-0.4, 18.7 +- 1.0 , 10.5 +- 0.5 , 11.7, 0.1470+-0.0009,  -48.4 +-  0.5 , 229
 290, 3:36:57.180, -35:30:24.09, 1236.1, 27+-  2, 5.6+-0.6, 18.2 +- 0.9 , 10.2 +- 0.5 , 11.0, 0.1634+-0.0009,  -73.4 +-  0.4 , 174
 291, 3:36:57.090, -35:30:22.44, 1236.4, 18+-  2, 5.5+-0.6, 11.4 +- 0.7 ,  6.4 +- 0.4 , 11.6, 0.136 +-0.002 ,    7.8 +-  0.7 , 134
 292, 3:36:57.166, -35:30:21.38, 1236.6, 20+- 19, 1.3+-1.3,  2.6 +- 1.0 ,  1.5 +- 0.6 ,  6.0, 0.043 +-0.008 , -144   +- 15   , 264
 293, 3:36:57.129, -35:30:20.24, 1237.7, 34+-  2, 5.5+-0.7, 19.5 +- 1.0 , 11.0 +- 0.6 ,  9.3, 0.1040+-0.0009,   74.4 +-  0.6 , 344
 294, 3:36:57.163, -35:30:19.69, 1238.0, 34+-  3, 5.8+-0.7, 15.2 +- 1.1 ,  8.5 +- 0.6 , 11.2, 0.1087+-0.0011, -162.5 +-  0.7 , 406
 295, 3:36:57.225, -35:30:18.09, 1235.2, 21+-  4, 3.5+-1.2,  4.7 +- 0.7 ,  2.7 +- 0.4 ,  7.5, 0.058 +-0.003 ,  179   +-  4   , 574
 296, 3:36:57.289, -35:30:17.89, 1236.9, 17+- 19, 3  +-4  ,  2   +- 2   ,  1.0 +- 1.0 ,  5.4, 0.10  +-0.02  ,  123   +- 17   , 621
 297, 3:36:57.259, -35:30:17.72, 1234.4, 17+-  7, 2.9+-0.8,  4.1 +- 1.0 ,  2.3 +- 0.6 ,  5.7, 0.092 +-0.004 ,  101   +-  3   , 621
 298, 3:36:57.199, -35:30:17.70, 1239.0, 14+- 16, 5  +-4  ,  3   +- 3   ,  1   +- 2   ,  9.9, 0.295 +-0.012 ,   61   +-  3   , 599
 299, 3:36:57.224, -35:30:17.32, 1237.6, 27+-  4, 3.4+-0.6,  7.4 +- 0.9 ,  4.2 +- 0.5 ,  9.5, 0.112 +-0.002 ,   93.3 +-  1.1 , 643
 300, 3:36:57.285, -35:30:16.20, 1236.3, 35+- 31, 4  +-3  ,  8   +-10   ,  4   +- 6   ,  9.1, 0.068 +-0.012 ,   30   +- 10   , 765
 301, 3:36:57.243, -35:30:15.16, 1237.9, 18+- 11, 3  +-2  ,  2   +- 2   ,  1.3 +- 0.9 ,  7.3, 0.134 +-0.008 , -151   +-  6   , 845
 302, 3:36:57.455, -35:30:26.34, 1239.9,    -   , 2  +-2  ,  0.9 +- 0.4 ,  0.5 +- 0.2 ,  5.6,       -       ,        -       , 552
 303, 3:36:57.603, -35:30:25.68, 1238.3, 17+- 20, 2  +-2  ,  3   +- 4   ,  2   +- 2   ,  8.3, 0.16  +-0.02  , -154   +-  8   , 686
 304, 3:36:57.480, -35:30:25.61, 1239.0, 20+-  3, 4.3+-1.0,  5.3 +- 0.8 ,  3.0 +- 0.4 ,  7.8, 0.136 +-0.003 ,  -34   +-  2   , 549
 305, 3:36:57.242, -35:30:25.31, 1239.2, 11+- 18, 3  +-2  ,  1.2 +- 0.7 ,  0.7 +- 0.4 ,  4.2, 0.11  +-0.02  ,   71   +-  9   , 290
 306, 3:36:57.348, -35:30:25.24, 1241.0, 24+-  3, 5.3+-0.9,  8.0 +- 0.8 ,  4.5 +- 0.4 ,  7.7, 0.154 +-0.002 ,   91.3 +-  0.9 , 394
 307, 3:36:57.273, -35:30:24.82, 1240.0, 18+-  3, 6.1+-1.0,  6.8 +- 0.7 ,  3.8 +- 0.4 ,  8.7, 0.128 +-0.002 ,  157   +-  2   , 297
 308, 3:36:57.082, -35:30:23.72, 1239.5, 26+-  2, 6.6+-0.8, 13.9 +- 0.9 ,  7.8 +- 0.5 , 10.6, 0.055 +-0.002 ,  -61   +-  2   ,  56
 309, 3:36:57.134, -35:30:22.32, 1237.8,    -   , 3  +-2  ,  0.8 +- 0.5 ,  0.4 +- 0.3 ,  5.0,       -       ,        -       , 172
 310, 3:36:57.078, -35:30:21.51, 1240.9, 21+-  3, 5.2+-0.8,  7.5 +- 0.7 ,  4.2 +- 0.4 ,  8.7, 0.077 +-0.002 , -138   +-  2   , 213
 311, 3:36:57.103, -35:30:21.33, 1237.3, 14+-  2, 4.7+-0.7,  7.1 +- 0.6 ,  4.0 +- 0.3 ,  8.8, 0.093 +-0.003 ,  -82   +-  2   , 237
 312, 3:36:57.128, -35:30:20.76, 1239.4, 28+-  5, 2.9+-0.7,  4.5 +- 0.7 ,  2.5 +- 0.4 ,  6.7, 0.064 +-0.003 , -173   +-  4   , 297
 313, 3:36:57.128, -35:30:19.73, 1240.4, 27+-  3, 4.4+-0.6, 13.0 +- 0.9 ,  7.3 +- 0.5 ,  9.8, 0.0824+-0.0014,   96.8 +-  1.0 , 390
 314, 3:36:57.245, -35:30:18.75, 1239.1, 19+-  6, 4  +-2  ,  2.1 +- 0.7 ,  1.2 +- 0.4 ,  5.5, 0.161 +-0.009 ,  110   +-  4   , 526
 315, 3:36:57.229, -35:30:18.43, 1237.3, 11+- 11, 5.4+-1.4,  3.8 +- 0.7 ,  2.1 +- 0.4 ,  6.8, 0.104 +-0.006 ,  -97   +-  3   , 546
 316, 3:36:57.151, -35:30:18.39, 1241.5, 36+-  3, 4.7+-0.7, 16   +- 2   ,  9.0 +- 0.9 ,  8.5, 0.0638+-0.0009,   31.3 +-  1.2 , 521
 317, 3:36:57.187, -35:30:18.18, 1240.3, 18+-  5, 3.6+-0.8,  4.6 +- 0.7 ,  2.6 +- 0.4 ,  8.1, 0.101 +-0.004 , -101   +-  2   , 551
 318, 3:36:57.172, -35:30:17.85, 1241.1, 18+-  4, 3.4+-1.0,  3.8 +- 0.7 ,  2.2 +- 0.4 ,  8.2, 0.108 +-0.004 ,  -54   +-  3   , 576
 319, 3:36:57.177, -35:30:17.54, 1239.2, 18+-  4, 4.6+-1.2,  3.9 +- 0.6 ,  2.2 +- 0.3 ,  9.0, 0.196 +-0.004 ,   50   +-  2   , 606
 320, 3:36:57.212, -35:30:16.49, 1239.6, 19+-  5, 3.7+-0.9,  5.0 +- 1.0 ,  2.8 +- 0.6 ,  7.6, 0.076 +-0.004 ,  -45   +-  4   , 713
 321, 3:36:57.206, -35:30:16.18, 1239.7, 15+-  7, 2.7+-0.9,  3.4 +- 0.9 ,  1.9 +- 0.5 ,  7.1, 0.042 +-0.005 ,   47   +- 10   , 741
 322, 3:36:57.242, -35:30:15.79, 1239.1, 14+- 40, 2  +-2  ,  2   +- 3   ,  1   +- 2   ,  9.0, 0.09  +-0.03  ,   55   +- 21   , 787
 323, 3:36:57.651, -35:30:27.11, 1240.0, 14+- 14, 3.3+-1.4,  2.8 +- 1.3 ,  1.6 +- 0.7 ,  5.1, 0.015 +-0.005 ,   -1   +-154   , 788
 324, 3:36:57.643, -35:30:26.26, 1238.9, 18+-  7, 2.9+-1.2,  3.9 +- 1.2 ,  2.2 +- 0.7 ,  6.5, 0.130 +-0.005 ,   72   +-  2   , 747
 325, 3:36:57.559, -35:30:26.27, 1241.0, 20+- 10, 1.8+-1.3,  4   +- 3   ,  2.2 +- 1.5 ,  7.9, 0.023 +-0.006 ,  158   +- 22   , 658
 326, 3:36:57.601, -35:30:26.22, 1238.7, 23+-  6, 3.8+-1.1,  7   +- 2   ,  3.7 +- 0.9 ,  7.2, 0.079 +-0.002 ,   90   +-  2   , 701
 327, 3:36:57.654, -35:30:25.65, 1241.2,    -   ,    -    ,  0.5 +- 0.2 ,  0.27+- 0.12,  7.8,       -       ,        -       , 741
 328, 3:36:57.139, -35:30:23.98, 1240.4, 26+-  3, 4.5+-0.5, 14.1 +- 0.8 ,  7.9 +- 0.5 , 10.5, 0.0774+-0.0010,  -28.5 +-  1.2 , 125
 329, 3:36:57.068, -35:30:22.67, 1243.9, 30+-  2, 5.9+-0.6, 18.1 +- 0.9 , 10.2 +- 0.5 , 10.4, 0.1980+-0.0011,   15.7 +-  0.3 , 103
 330, 3:36:57.076, -35:30:22.00, 1241.9, 31+-  3, 3.9+-0.4, 15.2 +- 0.9 ,  8.6 +- 0.5 , 11.5, 0.0646+-0.0010,  -13.0 +-  0.9 , 167
 331, 3:36:57.094, -35:30:21.05, 1240.4, 17+-  4, 3.5+-0.6,  6.1 +- 0.7 ,  3.4 +- 0.4 ,  8.4, 0.020 +-0.003 , -129   +- 11   , 259
 332, 3:36:57.198, -35:30:18.76, 1238.2, 17+-  7, 2  +-2  ,  3.8 +- 1.0 ,  2.1 +- 0.6 ,  7.8, 0.033 +-0.007 ,   27   +- 16   , 503
 333, 3:36:57.199, -35:30:17.04, 1240.8, 15+- 17, 2  +-3  ,  2   +- 4   ,  1   +- 2   ,  8.6, 0.08  +-0.02  ,  -40   +- 16   , 659
 334, 3:36:57.600, -35:30:27.07, 1244.6,    -   , 2  +-2  ,  2.0 +- 1.2 ,  1.1 +- 0.7 ,  7.4,       -       ,        -       , 734
 335, 3:36:57.688, -35:30:26.94, 1243.0,    -   ,    -    ,  0.5 +- 0.3 ,  0.3 +- 0.2 ,  6.5,       -       ,        -       , 821
 336, 3:36:57.532, -35:30:26.46, 1242.9, 25+- 24, 2  +-2  ,  2   +- 2   ,  0.9 +- 1.1 ,  9.4, 0.03  +-0.02  ,   86   +- 23   , 637
 337, 3:36:57.489, -35:30:26.16, 1243.6, 25+-  6, 3.6+-1.0,  5.9 +- 1.1 ,  3.3 +- 0.6 ,  6.0, 0.027 +-0.003 ,   56   +- 10   , 580
 338, 3:36:57.404, -35:30:26.02, 1244.6, 21+-  4, 2.9+-0.7,  4.7 +- 0.7 ,  2.7 +- 0.4 ,  8.8, 0.040 +-0.003 ,  154   +-  6   , 486
 339, 3:36:57.405, -35:30:25.69, 1241.7, 10+- 57,    -    ,  4   +- 8   ,  2   +- 5   ,  7.4,       -       ,        -       , 472
 340, 3:36:57.306, -35:30:24.98, 1241.8, 29+-  3, 4.7+-0.5, 15.9 +- 1.2 ,  8.9 +- 0.7 ,  8.6, 0.1046+-0.0009,  -60.3 +-  0.8 , 339
 341, 3:36:57.313, -35:30:24.20, 1241.9,    -   , 3.1+-1.4,  1.5 +- 0.5 ,  0.8 +- 0.3 ,  5.2,       -       ,        -       , 326
 342, 3:36:57.025, -35:30:21.84, 1242.4,    -   , 2  +-2  ,  0.8 +- 0.3 ,  0.5 +- 0.2 ,  4.6,       -       ,        -       , 176
 343, 3:36:57.090, -35:30:20.26, 1244.5, 19+-  5, 3  +-2  ,  3.3 +- 0.5 ,  1.9 +- 0.3 ,  7.7, 0.043 +-0.004 ,   41   +-  7   , 332
 344, 3:36:57.143, -35:30:19.23, 1241.0, 26+-  3, 4.2+-0.6,  9.2 +- 0.7 ,  5.2 +- 0.4 ,  9.2, 0.038 +-0.002 ,  -49   +-  4   , 441
 345, 3:36:57.200, -35:30:15.57, 1242.6, 19+-  7, 1.9+-0.8,  2.7 +- 0.9 ,  1.5 +- 0.5 ,  8.0, 0.021 +-0.004 , -164   +- 16   , 794
 346, 3:36:57.133, -35:30:15.41, 1243.6,    -   , 2  +-2  ,  0.6 +- 0.4 ,  0.3 +- 0.2 ,  5.4,       -       ,        -       , 798
 347, 3:36:57.612, -35:30:28.50, 1248.4,    -   , 4  +-7  ,  1.3 +- 1.2 ,  0.7 +- 0.6 ,  5.0,       -       ,        -       , 818
 348, 3:36:57.652, -35:30:28.00, 1244.9,    -   , 2  +-3  ,  1.1 +- 1.4 ,  0.6 +- 0.8 ,  5.4,       -       ,        -       , 830
 349, 3:36:57.632, -35:30:27.53, 1245.2, 24+-  6, 3  +-2  ,  5.4 +- 1.1 ,  3.0 +- 0.6 ,  7.7, 0.059 +-0.004 ,  -70   +-  4   , 788
 350, 3:36:57.676, -35:30:27.18, 1244.8,    -   , 1.7+-1.5,  0.6 +- 0.5 ,  0.4 +- 0.3 ,  6.0,       -       ,        -       , 818
 351, 3:36:57.643, -35:30:26.67, 1245.0,    -   ,    -    ,  0.7 +- 0.6 ,  0.4 +- 0.3 ,  7.9,       -       ,        -       , 763
 352, 3:36:57.459, -35:30:26.67, 1245.2, 21+- 12, 3  +-3  ,  5   +- 4   ,  3   +- 2   ,  7.5, 0.114 +-0.007 ,  125   +-  5   , 572
 353, 3:36:57.258, -35:30:25.21, 1247.2, 29+-  2, 4.8+-0.5, 17.1 +- 0.9 ,  9.6 +- 0.5 , 11.7, 0.1581+-0.0010,  -43.8 +-  0.5 , 300
 354, 3:36:57.237, -35:30:24.82, 1244.8, 22+-  2, 4.8+-0.6, 10.5 +- 0.8 ,  5.9 +- 0.5 ,  8.7, 0.113 +-0.002 ,  -66.4 +-  1.1 , 260
 355, 3:36:57.055, -35:30:23.79, 1244.1, 16+-  5, 5.2+-1.4,  3.4 +- 0.8 ,  1.9 +- 0.4 ,  5.0, 0.026 +-0.006 ,   45   +- 17   ,  26
 356, 3:36:57.103, -35:30:21.95, 1243.2, 15+-  9, 2.1+-0.9,  1.6 +- 0.5 ,  0.9 +- 0.3 ,  5.8, 0.073 +-0.009 ,   74   +-  9   , 182
 357, 3:36:57.102, -35:30:19.46, 1246.0, 28+-  3, 5.3+-0.8, 12.3 +- 0.8 ,  6.9 +- 0.5 , 12.3, 0.1206+-0.0015,  103.4 +-  0.9 , 409
 358, 3:36:57.134, -35:30:18.90, 1242.8, 32+-  3, 5.0+-0.6, 15.0 +- 1.0 ,  8.4 +- 0.5 ,  8.7, 0.1346+-0.0012,  -47.5 +-  0.7 , 470
 359, 3:36:57.109, -35:30:18.32, 1246.9, 15+-  7, 5  +-2  ,  5   +- 2   ,  2.7 +- 1.0 ,  6.4, 0.216 +-0.006 ,  140   +-  2   , 518
 360, 3:36:57.073, -35:30:17.69, 1244.3,    -   , 1.6+-1.0,  0.9 +- 0.5 ,  0.5 +- 0.3 ,  5.1,       -       ,        -       , 574
 361, 3:36:57.142, -35:30:17.54, 1245.4, 26+-  3, 3.3+-0.5,  8.6 +- 0.7 ,  4.9 +- 0.4 ,  9.2, 0.031 +-0.002 ,   43   +-  5   , 598
 362, 3:36:57.159, -35:30:17.02, 1245.2, 25+- 18, 3  +-3  ,  4   +- 3   ,  2   +- 2   ,  8.0, 0.120 +-0.008 , -173   +-  5   , 651
 363, 3:36:57.090, -35:30:16.85, 1244.4,    -   , 1.9+-1.5,  0.6 +- 0.7 ,  0.3 +- 0.4 ,  4.9,       -       ,        -       , 656
 364, 3:36:57.263, -35:30:16.59, 1244.9,    -   ,    -    ,  0.5 +- 0.6 ,  0.3 +- 0.3 ,  4.8,       -       ,        -       , 723
 365, 3:36:57.189, -35:30:16.51, 1243.4, 15+- 33, 4  +-2  ,  3   +- 2   ,  1.5 +- 1.0 ,  7.2, 0.209 +-0.014 ,  138   +-  6   , 705
 366, 3:36:57.078, -35:30:16.52, 1243.9, 16+- 17, 1  +-2  ,  1.1 +- 1.0 ,  0.6 +- 0.6 ,  6.1, 0.11  +-0.02  ,   93   +- 14   , 685
 367, 3:36:57.154, -35:30:16.40, 1245.7, 24+-  4, 2.9+-0.6,  6.4 +- 1.0 ,  3.6 +- 0.6 ,  8.4, 0.045 +-0.002 ,   68   +-  4   , 708
 368, 3:36:57.163, -35:30:15.88, 1244.2, 22+- 13, 3  +-2  ,  3   +- 3   ,  2   +- 2   ,  9.9, 0.106 +-0.011 , -129   +-  9   , 759
 369, 3:36:57.562, -35:30:27.89, 1248.0, 15+- 28, 1  +-2  ,  1   +- 2   ,  0.8 +- 0.9 ,  6.1, 0.085 +-0.015 ,   -5   +-162   , 736
 370, 3:36:57.372, -35:30:26.55, 1248.4, 27+-  3, 5.5+-1.0, 11.2 +- 1.3 ,  6.3 +- 0.7 ,  7.0, 0.076 +-0.002 ,  -49   +-  2   , 480
 371, 3:36:57.404, -35:30:26.28, 1247.1,    -   ,    -    ,  2   +- 3   ,  1   +- 2   ,  8.6,       -       ,        -       , 498
 372, 3:36:57.347, -35:30:26.26, 1248.1, 17+-  5, 4  +-2  ,  3.7 +- 0.7 ,  2.1 +- 0.4 ,  6.4, 0.080 +-0.004 ,  160   +-  4   , 441
 373, 3:36:57.311, -35:30:25.54, 1246.4, 27+-  2, 4.7+-0.6, 15.2 +- 1.2 ,  8.5 +- 0.7 , 10.3, 0.1069+-0.0012,  -40.1 +-  1.0 , 369
 374, 3:36:57.183, -35:30:24.58, 1247.9, 17+-  2, 4.9+-0.7,  9.1 +- 0.8 ,  5.1 +- 0.4 , 10.7, 0.250 +-0.002 ,  -80.1 +-  0.6 , 194
 375, 3:36:57.158, -35:30:24.44, 1247.9, 19+-  3, 4.8+-0.6,  9.8 +- 0.8 ,  5.5 +- 0.4 , 10.1, 0.076 +-0.002 ,  -38   +-  2   , 163
 376, 3:36:57.120, -35:30:22.26, 1247.1,    -   ,    -    ,  0.5 +- 0.5 ,  0.3 +- 0.3 ,  5.0,       -       ,        -       , 167
 377, 3:36:57.050, -35:30:21.62, 1249.8, 25+-  2, 5.3+-0.6, 13.6 +- 1.2 ,  7.7 +- 0.7 , 10.1, 0.2143+-0.0013,    1.0 +-  0.3 , 198
 378, 3:36:57.094, -35:30:20.75, 1243.9, 26+-  5, 3.6+-0.7,  6.6 +- 0.8 ,  3.7 +- 0.4 ,  7.5, 0.048 +-0.003 ,   74   +-  3   , 287
 379, 3:36:57.100, -35:30:18.59, 1247.6, 28+-  4, 6.1+-1.0, 10.5 +- 0.9 ,  5.9 +- 0.5 ,  9.0, 0.039 +-0.002 ,  130   +-  3   , 491
 380, 3:36:57.121, -35:30:18.00, 1247.1, 25+-  3, 3.9+-1.2,  8.1 +- 1.2 ,  4.5 +- 0.7 ,  6.8, 0.014 +-0.002 ,  -62   +- 10   , 551
 381, 3:36:57.108, -35:30:17.15, 1249.1, 23+- 11, 1.7+-0.9,  8   +- 4   ,  5   +- 2   ,  8.8, 0.024 +-0.003 ,  -13   +- 10   , 628
 382, 3:36:57.078, -35:30:15.41, 1245.3,    -   ,    -    ,  8   +- 7   ,  5   +- 4   ,  6.8,       -       ,        -       , 792
 383, 3:36:57.117, -35:30:15.09, 1247.6,    -   , 3  +-2  ,  1   +- 2   ,  0.7 +- 1.1 ,  6.8,       -       ,        -       , 825
 384, 3:36:57.665, -35:30:27.36, 1248.3,    -   , 1.1+-0.6,  0.8 +- 0.3 ,  0.4 +- 0.2 ,  8.8,       -       ,        -       , 814
 385, 3:36:57.560, -35:30:27.19, 1246.1, 24+- 29, 6  +-4  ,  7   +- 7   ,  4   +- 4   ,  9.6, 0.178 +-0.011 , -158   +-  6   , 699
 386, 3:36:57.635, -35:30:27.04, 1247.9, 13+-  8,    -    ,  1.5 +- 0.8 ,  0.8 +- 0.5 ,  5.7,       -       ,        -       , 769
 387, 3:36:57.538, -35:30:26.90, 1249.1, 13+- 32, 4  +-3  ,  4   +- 3   ,  2   +- 2   ,  6.7, 0.143 +-0.006 ,    5   +-174   , 663
 388, 3:36:57.494, -35:30:26.77, 1249.2, 20+-  5, 4.1+-1.2,  6.6 +- 1.2 ,  3.7 +- 0.7 ,  7.8, 0.081 +-0.003 , -127   +-  3   , 612
 389, 3:36:57.429, -35:30:26.81, 1250.1, 32+-  3, 3.6+-0.5, 12.9 +- 0.9 ,  7.2 +- 0.5 ,  9.6, 0.0367+-0.0010,   -7   +-  2   , 550
 390, 3:36:57.341, -35:30:25.91, 1247.2, 34+-  2, 5.3+-0.6, 19.0 +- 1.0 , 10.7 +- 0.6 , 10.3, 0.0912+-0.0012,  -68.7 +-  0.8 , 417
 391, 3:36:57.205, -35:30:24.76, 1249.2, 19+-  2, 5.1+-0.6,  8.9 +- 0.8 ,  5.0 +- 0.4 , 10.1, 0.114 +-0.002 ,  -80.8 +-  1.2 , 225
 392, 3:36:57.139, -35:30:24.20, 1250.9, 26+-  5, 5.7+-0.9,  6.4 +- 0.5 ,  3.6 +- 0.3 ,  9.9, 0.136 +-0.002 ,  146.6 +-  1.2 , 132
 393, 3:36:57.097, -35:30:21.12, 1249.7,    -   , 1.2+-1.1,  0.5 +- 0.6 ,  0.3 +- 0.3 ,  5.4,       -       ,        -       , 253
 394, 3:36:57.056, -35:30:21.01, 1249.2, 28+-  9, 5.0+-1.5, 13   +- 5   ,  7   +- 3   ,  8.4, 0.158 +-0.003 ,   26.3 +-  1.3 , 255
 395, 3:36:57.074, -35:30:20.13, 1246.9, 28+-  3, 5.4+-0.8, 10.0 +- 0.9 ,  5.6 +- 0.5 ,  8.2, 0.130 +-0.002 ,  -36.9 +-  1.0 , 341
 396, 3:36:57.069, -35:30:19.79, 1247.9, 23+-  4, 3.7+-1.1,  5.3 +- 0.6 ,  3.0 +- 0.3 ,  8.2, 0.116 +-0.003 ,  -68   +-  2   , 374
 397, 3:36:57.055, -35:30:19.01, 1249.0, 19+-  4, 4.5+-0.9,  5.8 +- 0.7 ,  3.3 +- 0.4 ,  8.6, 0.099 +-0.003 , -144   +-  2   , 448
 398, 3:36:57.155, -35:30:18.76, 1247.6, 18+- 10, 4  +-2  ,  2.6 +- 1.1 ,  1.5 +- 0.6 ,  5.3, 0.174 +-0.008 , -141   +-  3   , 487
 399, 3:36:57.141, -35:30:16.82, 1246.1, 19+- 17, 1  +-2  ,  3   +- 4   ,  1   +- 2   ,  7.0, 0.091 +-0.013 ,  112   +- 11   , 665
 400, 3:36:57.130, -35:30:16.22, 1246.2, 18+- 22, 2  +-2  ,  5   +- 4   ,  3   +- 2   ,  9.2, 0.130 +-0.014 ,   31   +-  9   , 720
 401, 3:36:57.122, -35:30:15.45, 1248.9, 17+- 17, 3  +-3  ,  2   +- 2   ,  1.2 +- 0.9 ,  6.5, 0.108 +-0.011 ,  -84   +- 10   , 792
 402, 3:36:57.639, -35:30:28.87, 1252.2, 15+- 13,    -    ,  1.4 +- 0.8 ,  0.8 +- 0.4 ,  6.2,       -       ,        -       , 864
 403, 3:36:57.574, -35:30:28.11, 1252.8, 18+-  5, 3.1+-1.1,  2.7 +- 0.7 ,  1.5 +- 0.4 ,  7.2, 0.136 +-0.006 ,  -27   +-  3   , 760
 404, 3:36:57.633, -35:30:28.12, 1248.8, 11+- 32, 2  +-3  ,  2   +- 3   ,  1   +- 2   ,  7.5, 0.02  +-0.02  ,  -37   +-157   , 819
 405, 3:36:57.449, -35:30:27.62, 1253.6, 18+-  5, 2.8+-1.2,  4.6 +- 1.1 ,  2.6 +- 0.6 ,  6.2, 0.085 +-0.005 , -121   +-  3   , 615
 406, 3:36:57.509, -35:30:27.42, 1250.9,    -   , 3.0+-1.4,  6   +- 2   ,  3.1 +- 1.4 ,  9.5,       -       ,        -       , 661
 407, 3:36:57.469, -35:30:27.19, 1249.8, 28+-  4, 5.7+-1.4, 15   +- 3   ,  8.2 +- 1.4 ,  9.8, 0.090 +-0.002 , -105.0 +-  1.2 , 609
 408, 3:36:57.296, -35:30:26.53, 1252.4, 13+-  7, 3.0+-1.3,  1.4 +- 0.4 ,  0.8 +- 0.2 ,  5.7, 0.123 +-0.009 ,   50   +-  6   , 412
 409, 3:36:57.527, -35:30:26.23, 1249.4,  7+- 43, 2  +-2  ,  0.9 +- 0.6 ,  0.5 +- 0.3 ,  4.6, 0.06  +-0.03  , -113   +- 24   , 622
 410, 3:36:57.290, -35:30:25.79, 1252.1, 20+-  2, 5.0+-0.6, 11.2 +- 0.9 ,  6.3 +- 0.5 ,  9.8, 0.012 +-0.002 ,   66   +- 12   , 362
 411, 3:36:57.273, -35:30:25.02, 1251.5,    -   , 4  +-2  ,  1.7 +- 0.3 ,  0.9 +- 0.2 ,  6.5,       -       ,        -       , 306
 412, 3:36:57.038, -35:30:23.32, 1252.5,  8+- 12, 3.3+-1.1,  1.8 +- 0.5 ,  1.0 +- 0.3 ,  5.5, 0.158 +-0.009 ,   78   +-  3   ,  35
 413, 3:36:57.006, -35:30:22.04, 1250.9,    -   ,    -    ,  0.49+- 0.14,  0.28+- 0.08,  6.6,       -       ,        -       , 161
 414, 3:36:57.075, -35:30:20.63, 1252.5, 25+-  5, 7.1+-0.9,  9.2 +- 0.8 ,  5.2 +- 0.4 ,  7.9, 0.108 +-0.002 ,  -43.4 +-  1.4 , 295
 415, 3:36:57.077, -35:30:17.91, 1252.9, 21+-  4, 5.9+-0.9,  9.7 +- 1.2 ,  5.5 +- 0.7 ,  8.1, 0.056 +-0.002 ,   74   +-  3   , 553
 416, 3:36:57.050, -35:30:16.38, 1253.5, 20+-  8, 4  +-2  ,  5   +- 2   ,  2.9 +- 1.1 ,  8.6, 0.167 +-0.007 ,   10   +-  2   , 698
 417, 3:36:57.034, -35:30:15.75, 1253.5, 19+- 11, 3  +-3  ,  3   +- 2   ,  1.6 +- 1.1 ,  5.6, 0.060 +-0.009 ,  149   +- 11   , 759
 418, 3:36:57.608, -35:30:28.91, 1255.0, 16+- 29, 4  +-6  ,  2   +- 3   ,  1   +- 2   ,  6.5, 0.28  +-0.03  ,  -66   +-  7   , 838
 419, 3:36:57.523, -35:30:28.43, 1254.0, 11+- 15,    -    ,  1.0 +- 1.2 ,  0.6 +- 0.7 ,  5.0,       -       ,        -       , 732
 420, 3:36:57.614, -35:30:27.82, 1253.2, 10+- 11, 1.8+-1.2,  1.4 +- 1.5 ,  0.8 +- 0.8 ,  5.5, 0.058 +-0.011 ,  -30   +- 14   , 784
 421, 3:36:57.502, -35:30:27.64, 1250.6, 14+-  7, 3.8+-1.4,  3.6 +- 0.8 ,  2.0 +- 0.4 ,  6.8, 0.078 +-0.006 ,  -30   +-  7   , 666
 422, 3:36:57.275, -35:30:26.81, 1253.4,    -   , 2  +-3  ,  0.5 +- 0.3 ,  0.3 +- 0.2 ,  5.1,       -       ,        -       , 413
 423, 3:36:57.334, -35:30:26.52, 1253.7, 26+-  3, 4.3+-0.6, 10.9 +- 1.1 ,  6.2 +- 0.6 ,  8.7, 0.025 +-0.002 ,  -20   +-  4   , 444
 424, 3:36:57.273, -35:30:25.97, 1252.5, 21+-  8, 5  +-2  ,  3.0 +- 0.6 ,  1.7 +- 0.3 ,  5.9, 0.184 +-0.005 ,  156   +-  2   , 355
 425, 3:36:57.357, -35:30:25.64, 1251.1, 13+- 12, 3  +-2  ,  2.3 +- 0.8 ,  1.3 +- 0.4 ,  8.1, 0.133 +-0.011 ,   95   +-  4   , 420
 426, 3:36:57.045, -35:30:23.13, 1254.7, 12+-  8, 2.6+-1.0,  1.7 +- 0.3 ,  1.0 +- 0.2 ,  7.0, 0.050 +-0.008 , -128   +- 13   ,  54
 427, 3:36:57.048, -35:30:22.14, 1251.9, 19+-  3, 5.2+-0.8,  8.3 +- 0.6 ,  4.6 +- 0.3 ,  9.4, 0.125 +-0.002 ,  -24.1 +-  1.2 , 148
 428, 3:36:57.041, -35:30:19.98, 1253.4, 26+-  4, 3.0+-0.7,  6.1 +- 0.8 ,  3.4 +- 0.4 ,  9.3, 0.114 +-0.002 ,  102.3 +-  1.4 , 354
 429, 3:36:57.066, -35:30:19.61, 1254.7, 16+-  4, 4.4+-1.1,  4.2 +- 0.5 ,  2.3 +- 0.3 ,  7.9, 0.133 +-0.005 , -116   +-  2   , 390
 430, 3:36:57.059, -35:30:19.35, 1252.6, 19+-  8, 2.8+-1.3,  3.4 +- 1.3 ,  1.9 +- 0.7 ,  7.6, 0.084 +-0.005 ,  175   +-  4   , 414
 431, 3:36:57.069, -35:30:18.58, 1253.4, 25+-  2, 5.6+-0.7, 14.1 +- 1.0 ,  7.9 +- 0.5 , 10.9, 0.1040+-0.0014,    2.2 +-  0.7 , 489
 432, 3:36:57.069, -35:30:17.51, 1254.2, 24+-  4, 3.9+-0.9,  5.6 +- 0.8 ,  3.2 +- 0.5 ,  8.2, 0.110 +-0.003 , -152   +-  2   , 591
 433, 3:36:57.067, -35:30:17.04, 1254.1, 18+- 13, 3  +-2  ,  3   +- 2   ,  1.8 +- 1.0 ,  6.8, 0.097 +-0.008 ,   10   +-  7   , 636
 434, 3:36:57.075, -35:30:15.79, 1252.0, 17+-  7, 3.1+-0.7,  3.2 +- 0.8 ,  1.8 +- 0.4 ,  7.6, 0.044 +-0.005 ,   29   +- 10   , 755
 435, 3:36:57.595, -35:30:28.25, 1255.3, 15+-  8, 2.9+-1.1,  1.7 +- 0.6 ,  0.9 +- 0.4 ,  6.3, 0.107 +-0.007 ,    2   +-176   , 788
 436, 3:36:57.579, -35:30:27.47, 1250.0,    -   , 4  +-4  ,  2   +- 2   ,  1.1 +- 1.4 ,  7.9,       -       ,        -       , 731
 437, 3:36:57.409, -35:30:27.41, 1254.6, 30+- 21, 1  +-2  ,  4   +- 6   ,  2   +- 3   ,  7.3, 0.057 +-0.014 ,   49   +- 17   , 567
 438, 3:36:57.418, -35:30:27.12, 1254.2, 17+-  5, 4  +-2  ,  3.4 +- 0.5 ,  1.9 +- 0.3 ,  8.1, 0.107 +-0.005 , -156   +-  4   , 557
 439, 3:36:57.353, -35:30:27.03, 1256.5, 25+-  3, 3.7+-0.6,  9.4 +- 0.9 ,  5.3 +- 0.5 ,  8.8, 0.110 +-0.002 ,  -73.0 +-  0.9 , 493
 440, 3:36:57.218, -35:30:25.38, 1253.5, 25+-  2, 5.1+-0.6, 10.7 +- 0.9 ,  6.0 +- 0.5 ,  8.7, 0.106 +-0.002 ,   51.2 +-  1.3 , 270
 441, 3:36:57.122, -35:30:24.33, 1254.4, 10+-  5, 3.6+-0.8,  4.0 +- 0.4 ,  2.2 +- 0.2 , 10.4, 0.093 +-0.004 ,  -52   +-  3   , 122
 442, 3:36:57.212, -35:30:24.25, 1255.0, 20+-  9,    -    ,  1.0 +- 0.8 ,  0.6 +- 0.4 ,  3.8,       -       ,        -       , 214
 443, 3:36:57.100, -35:30:24.07, 1253.3, 24+-  2, 6.5+-0.8, 13.8 +- 0.8 ,  7.8 +- 0.5 , 10.7, 0.2239+-0.0014,  -66.5 +-  0.4 ,  85
 444, 3:36:57.079, -35:30:22.67, 1256.0, 13+- 18, 1  +-2  ,  1.2 +- 0.6 ,  0.7 +- 0.4 ,  4.8, 0.10  +-0.02  ,  174   +-  8   , 108
 445, 3:36:57.034, -35:30:21.16, 1256.1, 29+-  2, 5.6+-0.8, 17.4 +- 1.1 ,  9.8 +- 0.6 , 10.1, 0.0456+-0.0011,    7.0 +-  1.4 , 241
 446, 3:36:57.041, -35:30:18.97, 1255.3, 21+-  5, 4.3+-1.1,  4.2 +- 0.6 ,  2.4 +- 0.3 ,  8.5, 0.125 +-0.003 ,  176   +-  2   , 452
 447, 3:36:57.047, -35:30:16.82, 1256.1, 21+- 11, 2  +-2  ,  6   +- 3   ,  3   +- 2   , 10.1, 0.070 +-0.005 ,   76   +-  7   , 656
 448, 3:36:56.975, -35:30:16.04, 1255.1,    -   ,    -    ,  0.4 +- 0.2 ,  0.25+- 0.11,  8.7,       -       ,        -       , 736
 449, 3:36:57.074, -35:30:15.22, 1252.0, 22+- 17, 2  +-2  ,  2   +- 2   ,  1.1 +- 1.0 ,  7.5, 0.117 +-0.007 ,  -81   +-  7   , 810
 450, 3:36:57.521, -35:30:28.84, 1256.6, 26+- 11, 1.8+-1.4,  2.4 +- 1.1 ,  1.4 +- 0.6 ,  7.9, 0.073 +-0.007 ,  144   +-  8   , 755
 451, 3:36:57.478, -35:30:28.59, 1258.6, 14+-  8, 1.6+-0.8,  2.2 +- 0.7 ,  1.2 +- 0.4 ,  6.3, 0.117 +-0.006 ,   79   +-  3   , 702
 452, 3:36:57.564, -35:30:28.62, 1256.9, 20+-  4, 2.5+-0.8,  4.1 +- 1.1 ,  2.3 +- 0.6 ,  7.0, 0.101 +-0.003 ,   18   +-  2   , 780
 453, 3:36:57.503, -35:30:28.34, 1258.5, 24+-  4, 3.8+-0.9,  7.2 +- 0.9 ,  4.1 +- 0.5 ,  8.7, 0.029 +-0.002 ,  177   +-  5   , 708
 454, 3:36:57.543, -35:30:28.11, 1255.2, 23+-  4, 4.1+-1.0,  6.2 +- 1.0 ,  3.5 +- 0.6 ,  7.2, 0.125 +-0.003 ,   73   +-  2   , 730
 455, 3:36:57.414, -35:30:27.85, 1257.1, 21+-  5, 2.8+-0.7,  6.8 +- 1.5 ,  3.8 +- 0.8 ,  7.1, 0.060 +-0.003 ,  -98   +-  2   , 598
 456, 3:36:57.480, -35:30:27.82, 1256.6, 13+- 20, 3  +-2  ,  3   +- 3   ,  2   +- 2   ,  8.7, 0.02  +-0.02  ,  -73   +- 67   , 655
 457, 3:36:57.304, -35:30:26.96, 1259.0, 26+-  3, 3.8+-0.7,  8.5 +- 0.8 ,  4.8 +- 0.5 ,  9.0, 0.139 +-0.002 ,  -55.9 +-  1.0 , 447
 458, 3:36:57.224, -35:30:25.74, 1259.3, 35+-  3, 5.4+-0.5, 19.2 +- 1.3 , 10.8 +- 0.7 ,  8.3, 0.0860+-0.0009,  -46.9 +-  0.8 , 298
 459, 3:36:57.184, -35:30:24.98, 1257.1, 29+-  2, 5.7+-0.5, 17.7 +- 1.1 , 10.0 +- 0.6 , 11.7, 0.1571+-0.0007,  -11.0 +-  0.5 , 215
 460, 3:36:57.019, -35:30:20.12, 1257.5, 27+-  3, 3.1+-0.5,  8.2 +- 0.9 ,  4.6 +- 0.5 ,  9.2, 0.036 +-0.002 ,   41   +-  4   , 342
 461, 3:36:57.077, -35:30:15.49, 1256.5, 12+-  6, 2.7+-1.0,  2.0 +- 0.5 ,  1.1 +- 0.3 ,  8.7, 0.090 +-0.007 ,  152   +-  6   , 784
 462, 3:36:57.451, -35:30:28.70, 1260.3, 15+- 31,    -    ,  5   +- 8   ,  3   +- 5   ,  8.4,       -       ,        -       , 687
 463, 3:36:57.379, -35:30:27.34, 1258.1, 21+-  3, 4.2+-0.6,  7.3 +- 0.9 ,  4.1 +- 0.5 ,  8.3, 0.093 +-0.002 ,  -81.9 +-  1.4 , 535
 464, 3:36:57.224, -35:30:26.74, 1259.1,  9+- 28, 2  +-2  ,  1.0 +- 0.8 ,  0.5 +- 0.4 ,  6.5, 0.14  +-0.02  ,  103   +-  9   , 370
 465, 3:36:57.137, -35:30:24.71, 1257.9, 22+-  2, 7.4+-0.8, 15.3 +- 0.8 ,  8.6 +- 0.5 , 10.4, 0.0842+-0.0013, -127.5 +-  1.2 , 156
 466, 3:36:57.036, -35:30:23.11, 1260.4, 20+-  6, 4  +-2  ,  3.6 +- 1.0 ,  2.0 +- 0.5 ,  7.1, 0.058 +-0.004 ,   84   +-  6   ,  54
 467, 3:36:57.043, -35:30:22.59, 1255.2, 22+-  2, 4.6+-0.5, 12.5 +- 0.9 ,  7.0 +- 0.5 , 11.3, 0.151 +-0.002 ,   19.8 +-  0.6 , 105
 468, 3:36:57.029, -35:30:20.02, 1258.5, 22+-  6, 5.4+-1.1,  4.6 +- 0.9 ,  2.6 +- 0.5 ,  8.5, 0.250 +-0.003 ,  101.6 +-  0.8 , 351
 469, 3:36:56.977, -35:30:18.00, 1259.7,  9+- 36, 2  +-3  ,  1.4 +- 0.9 ,  0.8 +- 0.5 ,  5.6, 0.14  +-0.02  , -113   +-  6   , 548
 470, 3:36:57.112, -35:30:17.48, 1256.6,  8+- 14, 2.5+-0.9,  1.9 +- 0.6 ,  1.1 +- 0.3 ,  6.8, 0.069 +-0.007 , -160   +-  9   , 598
 471, 3:36:56.999, -35:30:17.45, 1261.6, 15+-  4, 4.5+-1.3,  4.9 +- 0.9 ,  2.7 +- 0.5 ,  6.7, 0.084 +-0.004 ,   73   +-  4   , 598
 472, 3:36:57.020, -35:30:17.37, 1261.3, 23+-  4, 4.4+-0.8,  6.5 +- 0.9 ,  3.7 +- 0.5 ,  7.4, 0.055 +-0.002 ,   98   +-  3   , 604
 473, 3:36:57.016, -35:30:16.19, 1256.5,    -   , 2.0+-1.0,  1.2 +- 0.6 ,  0.7 +- 0.3 ,  7.0,       -       ,        -       , 718
 474, 3:36:57.014, -35:30:15.56, 1259.3, 17+- 19, 2  +-2  ,  2   +- 2   ,  1.1 +- 0.9 ,  8.9, 0.082 +-0.010 ,  106   +- 14   , 778
 475, 3:36:57.037, -35:30:15.37, 1259.6,    -   , 3  +-2  ,  2.1 +- 1.4 ,  1.2 +- 0.8 ,  9.0,       -       ,        -       , 795
 476, 3:36:57.047, -35:30:14.75, 1257.9, 17+-  6, 3.4+-1.1,  2.8 +- 0.8 ,  1.6 +- 0.5 ,  7.6, 0.036 +-0.005 ,   61   +- 12   , 855
 477, 3:36:57.012, -35:30:14.69, 1259.4, 20+-  5, 2.6+-0.6,  3.5 +- 0.6 ,  1.9 +- 0.3 ,  9.3, 0.125 +-0.004 ,  161   +-  2   , 861
 478, 3:36:57.441, -35:30:28.22, 1260.4, 21+- 20, 2  +-2  ,  3   +- 3   ,  2   +- 2   ,  8.2, 0.067 +-0.013 , -157   +-  9   , 646
 479, 3:36:57.376, -35:30:28.25, 1261.3, 16+- 10, 1.9+-1.4,  1.7 +- 0.8 ,  0.9 +- 0.4 ,  6.4, 0.047 +-0.012 , -121   +- 20   , 595
 480, 3:36:57.377, -35:30:27.92, 1260.0, 21+-  6, 2.4+-1.1,  3.3 +- 0.6 ,  1.9 +- 0.3 ,  8.1, 0.038 +-0.005 ,  132   +- 10   , 573
 481, 3:36:57.440, -35:30:27.78, 1261.6,    -   , 1.1+-1.2,  0.9 +- 0.5 ,  0.5 +- 0.3 ,  5.4,       -       ,        -       , 618
 482, 3:36:57.516, -35:30:27.67, 1261.0,    -   ,    -    ,  0.7 +- 0.7 ,  0.4 +- 0.4 ,  5.3,       -       ,        -       , 681
 483, 3:36:57.352, -35:30:27.16, 1259.3, 13+-  8, 3.0+-1.3,  2.0 +- 0.7 ,  1.2 +- 0.4 ,  7.3, 0.155 +-0.007 ,  126   +-  3   , 501
 484, 3:36:57.288, -35:30:26.37, 1259.2, 25+-  3, 4.4+-0.7, 11.0 +- 1.0 ,  6.2 +- 0.5 ,  8.2, 0.0833+-0.0014,  -80.1 +-  1.0 , 395
 485, 3:36:57.267, -35:30:26.05, 1259.2, 16+-  5, 6  +-3  ,  2.9 +- 0.7 ,  1.6 +- 0.4 ,  6.2, 0.220 +-0.005 ,  115   +-  2   , 356
 486, 3:36:57.098, -35:30:24.35, 1263.7, 25+-  3, 5.7+-0.7,  8.5 +- 0.7 ,  4.8 +- 0.4 ,  8.0, 0.172 +-0.002 ,   48.3 +-  0.8 ,  99
 487, 3:36:57.070, -35:30:24.02, 1260.1, 32+-  5, 5.4+-1.1,  9.7 +- 1.0 ,  5.4 +- 0.6 ,  8.0, 0.019 +-0.002 ,  174   +-  7   ,  54
 488, 3:36:57.010, -35:30:20.87, 1262.9, 17+-  3, 3.5+-0.8,  4.3 +- 0.4 ,  2.4 +- 0.3 ,  8.3, 0.133 +-0.004 ,   53   +-  2   , 271
 489, 3:36:57.020, -35:30:19.42, 1260.0, 28+-  3, 5.0+-0.7, 11.1 +- 1.1 ,  6.2 +- 0.6 ,  7.1, 0.131 +-0.002 ,  -16.0 +-  0.9 , 408
 490, 3:36:57.017, -35:30:18.95, 1263.2, 21+-  3, 5.4+-0.8,  9.8 +- 1.1 ,  5.5 +- 0.6 ,  7.6, 0.101 +-0.002 ,  -65.5 +-  1.4 , 453
 491, 3:36:56.997, -35:30:15.79, 1260.7,    -   , 2  +-3  ,  3   +- 6   ,  2   +- 3   ,  7.1,       -       ,        -       , 757
 492, 3:36:57.532, -35:30:29.62, 1264.2, 13+- 13, 2.6+-1.4,  2.7 +- 1.3 ,  1.5 +- 0.7 ,  9.5, 0.154 +-0.010 ,   85   +-  2   , 816
 493, 3:36:57.507, -35:30:28.87, 1263.0,  9+- 45, 2.9+-1.2,  1.8 +- 0.6 ,  1.0 +- 0.3 ,  6.9, 0.121 +-0.008 ,  -22   +-  7   , 745
 494, 3:36:57.428, -35:30:28.83, 1263.9, 14+-  6, 3.2+-1.5,  2.7 +- 0.8 ,  1.5 +- 0.4 ,  7.2, 0.082 +-0.007 , -144   +-  6   , 677
 495, 3:36:57.393, -35:30:28.32, 1264.1, 10+- 26, 2  +-2  ,  1.0 +- 0.6 ,  0.5 +- 0.3 ,  4.8, 0.15  +-0.02  ,  -48   +-  8   , 614
 496, 3:36:57.356, -35:30:27.62, 1264.1, 36+-  3, 3.7+-0.4, 13.7 +- 0.7 ,  7.7 +- 0.4 , 13.8, 0.0383+-0.0013,  102   +-  2   , 535
 497, 3:36:57.304, -35:30:26.78, 1262.8, 15+-  6, 3.0+-1.0,  2.6 +- 0.6 ,  1.4 +- 0.3 ,  7.1, 0.116 +-0.006 ,  -48   +-  4   , 435
 498, 3:36:57.258, -35:30:26.33, 1262.9,    -   , 5  +-3  ,  3.3 +- 0.4 ,  1.9 +- 0.2 ,  8.5,       -       ,        -       , 366
 499, 3:36:57.147, -35:30:26.07, 1263.1,    -   ,    -    ,  0.4 +- 0.4 ,  0.2 +- 0.2 ,  4.6,       -       ,        -       , 266
 500, 3:36:57.020, -35:30:21.75, 1260.6, 28+-  4, 6.5+-0.8, 13.7 +- 0.8 ,  7.7 +- 0.5 , 10.3, 0.0647+-0.0014,  119   +-  2   , 185
 501, 3:36:56.954, -35:30:19.56, 1261.1, 19+- 19, 3  +-4  ,  1.6 +- 1.3 ,  0.9 +- 0.7 ,  5.2, 0.202 +-0.012 ,  -75   +-  4   , 407
 502, 3:36:57.002, -35:30:18.51, 1262.5, 17+- 18,    -    ,  2   +- 4   ,  1   +- 2   ,  6.9,       -       ,        -       , 496
 503, 3:36:57.000, -35:30:18.02, 1262.8,    -   , 4  +-2  ,  1.6 +- 0.4 ,  0.9 +- 0.2 ,  7.5,       -       ,        -       , 544
 504, 3:36:56.990, -35:30:17.14, 1264.1, 13+-  8, 3  +-3  ,  1.7 +- 0.5 ,  1.0 +- 0.3 ,  6.6, 0.122 +-0.009 ,  -81   +-  4   , 629
 505, 3:36:56.986, -35:30:16.58, 1262.8, 14+- 25, 2  +-3  ,  2   +- 3   ,  1   +- 2   ,  8.0, 0.02  +-0.02  ,  -36   +-148   , 683
 506, 3:36:56.982, -35:30:16.09, 1262.1, 17+-  8, 4  +-2  ,  5   +- 2   ,  3.0 +- 0.9 ,  7.0, 0.047 +-0.005 ,  -47   +-  7   , 729
 507, 3:36:57.000, -35:30:15.08, 1261.7,    -   , 1.3+-1.3,  0.6 +- 0.3 ,  0.32+- 0.14,  7.9,       -       ,        -       , 825
 508, 3:36:57.483, -35:30:30.64, 1265.1,    -   ,    -    ,  0.7 +- 0.4 ,  0.4 +- 0.2 ,  7.7,       -       ,        -       , 853
 509, 3:36:57.528, -35:30:29.87, 1264.7, 11+- 17, 2  +-3  ,  1.0 +- 0.5 ,  0.6 +- 0.3 ,  6.7, 0.01  +-0.02  , -134   +-110   , 830
 510, 3:36:57.572, -35:30:29.53, 1264.2,    -   , 4  +-6  ,  2   +- 2   ,  1.2 +- 1.1 ,  6.4,       -       ,        -       , 843
 511, 3:36:57.357, -35:30:28.08, 1265.5, 25+- 51, 3  +-4  ,  5   +- 9   ,  3   +- 5   ,  8.2, 0.16  +-0.03  ,  -88   +-  5   , 568
 512, 3:36:57.324, -35:30:27.00, 1264.6,    -   , 3  +-2  ,  1.2 +- 1.0 ,  0.7 +- 0.6 ,  4.8,       -       ,        -       , 467
 513, 3:36:57.271, -35:30:26.75, 1263.2, 20+-  5, 3.1+-1.0,  4.0 +- 0.5 ,  2.2 +- 0.3 ,  8.9, 0.073 +-0.003 ,  -39   +-  4   , 406
 514, 3:36:57.025, -35:30:22.76, 1266.4, 25+-  3, 5.8+-0.8, 10.5 +- 1.1 ,  5.9 +- 0.6 ,  9.5, 0.036 +-0.002 ,  149   +-  3   ,  89
 515, 3:36:57.021, -35:30:22.18, 1264.3, 24+-  2, 5.7+-0.8, 13.6 +- 0.8 ,  7.6 +- 0.4 ,  9.5, 0.1167+-0.0012,  -35.2 +-  0.9 , 144
 516, 3:36:57.000, -35:30:21.20, 1264.3, 25+-  3, 5.2+-0.8, 10.6 +- 0.7 ,  6.0 +- 0.4 , 10.9, 0.113 +-0.002 ,   37.8 +-  1.1 , 240
 517, 3:36:56.994, -35:30:20.27, 1264.4, 26+- 18, 3  +-3  ,  5   +- 9   ,  3   +- 5   ,  9.9, 0.069 +-0.008 ,  -41   +- 10   , 330
 518, 3:36:56.971, -35:30:18.00, 1267.4, 27+-  3, 4.0+-0.7,  7.8 +- 0.7 ,  4.4 +- 0.4 ,  9.3, 0.075 +-0.002 ,  -93   +-  2   , 549
 519, 3:36:56.973, -35:30:17.33, 1262.9, 16+-  4, 4.4+-1.2,  3.8 +- 0.6 ,  2.1 +- 0.4 ,  6.8, 0.105 +-0.005 , -141   +-  4   , 613
 520, 3:36:56.952, -35:30:16.99, 1266.2, 16+- 28, 2  +-2  ,  6   +- 4   ,  3   +- 2   ,  7.4, 0.145 +-0.007 , -121   +-  4   , 649
 521, 3:36:57.004, -35:30:16.92, 1264.9,    -   , 3  +-2  ,  0.8 +- 1.0 ,  0.5 +- 0.5 ,  5.2,       -       ,        -       , 649
 522, 3:36:56.973, -35:30:15.81, 1263.4, 15+-  7, 3.3+-0.9,  3.6 +- 0.5 ,  2.0 +- 0.3 ,  9.4, 0.063 +-0.004 ,  167   +-  6   , 758
 523, 3:36:56.998, -35:30:15.50, 1265.8,  9+- 29, 2  +-2  ,  0.8 +- 0.8 ,  0.4 +- 0.5 ,  4.9, 0.15  +-0.02  ,  122   +- 13   , 785
 524, 3:36:56.946, -35:30:15.33, 1264.9, 20+-  8, 4  +-2  ,  4.0 +- 1.5 ,  2.2 +- 0.8 ,  7.7, 0.186 +-0.006 ,   45   +-  3   , 808
 525, 3:36:57.487, -35:30:29.50, 1265.2, 11+- 34, 5  +-4  ,  3   +- 4   ,  2   +- 2   ,  8.3, 0.206 +-0.010 ,  162   +-  6   , 772
 526, 3:36:57.436, -35:30:28.47, 1267.1, 21+-  6, 3.7+-1.0,  3.9 +- 0.8 ,  2.2 +- 0.5 ,  7.6, 0.165 +-0.005 , -122   +-  2   , 659
 527, 3:36:57.538, -35:30:28.28, 1266.8,    -   ,    -    ,  0.8 +- 0.8 ,  0.5 +- 0.5 ,  6.8,       -       ,        -       , 736
 528, 3:36:57.314, -35:30:28.06, 1269.0, 25+-  4, 3.3+-0.7,  6.7 +- 0.6 ,  3.8 +- 0.3 ,  8.6, 0.084 +-0.002 , -139   +-  2   , 534
 529, 3:36:57.400, -35:30:27.99, 1267.2,    -   , 1  +-2  ,  0.5 +- 0.5 ,  0.3 +- 0.3 ,  5.2,       -       ,        -       , 596
 530, 3:36:57.237, -35:30:27.34, 1268.0, 12+-  6, 2.8+-1.2,  1.3 +- 0.3 ,  0.7 +- 0.2 ,  6.1, 0.062 +-0.010 ,   63   +- 11   , 426
 531, 3:36:57.264, -35:30:26.96, 1266.8, 15+-  3, 6.4+-1.1,  6.1 +- 0.7 ,  3.4 +- 0.4 ,  8.4, 0.276 +-0.003 ,   78.1 +-  0.8 , 416
 532, 3:36:57.244, -35:30:26.41, 1264.6, 14+-  3, 6  +-2  ,  5.6 +- 0.5 ,  3.2 +- 0.3 ,  9.6, 0.110 +-0.003 , -132   +-  2   , 360
 533, 3:36:57.206, -35:30:26.24, 1271.7, 32+-  3, 6.0+-0.6, 13.3 +- 1.0 ,  7.5 +- 0.6 ,  8.2, 0.2517+-0.0012,  -54.0 +-  0.3 , 319
 534, 3:36:57.123, -35:30:24.97, 1269.0, 21+-  2, 6.1+-1.4,  8.9 +- 0.7 ,  5.0 +- 0.4 ,  9.5, 0.111 +-0.002 ,  -52.4 +-  1.4 , 163
 535, 3:36:57.105, -35:30:24.60, 1268.8, 16+-  2, 4.8+-0.6,  9.5 +- 0.6 ,  5.3 +- 0.3 , 10.5, 0.097 +-0.002 ,  -36   +-  2   , 122
 536, 3:36:57.002, -35:30:22.04, 1271.7, 17+-  3, 8.0+-1.5,  6.7 +- 0.5 ,  3.8 +- 0.3 , 10.1, 0.376 +-0.002 , -106.1 +-  0.5 , 162
 537, 3:36:56.910, -35:30:20.00, 1267.3,    -   , 1  +-2  ,  0.3 +- 0.2 ,  0.17+- 0.13,  5.1,       -       ,        -       , 383
 538, 3:36:56.980, -35:30:19.45, 1267.7, 20+- 10, 4.1+-1.4,  4.7 +- 1.4 ,  2.7 +- 0.8 ,  8.6, 0.139 +-0.005 ,    3   +-  2   , 411
 539, 3:36:56.956, -35:30:19.14, 1268.7, 25+-  5, 3.4+-0.7,  5.2 +- 0.6 ,  2.9 +- 0.3 ,  9.2, 0.150 +-0.003 ,  -95.5 +-  1.1 , 445
 540, 3:36:56.972, -35:30:18.80, 1269.2, 12+- 26, 2  +-3  ,  5   +- 7   ,  3   +- 4   ,  8.9, 0.051 +-0.011 ,   34   +- 16   , 473
 541, 3:36:57.003, -35:30:18.35, 1267.3,    -   , 6  +-3  ,  1.2 +- 1.0 ,  0.7 +- 0.6 ,  5.3,       -       ,        -       , 513
 542, 3:36:56.952, -35:30:17.43, 1267.0, 18+- 17, 5  +-4  ,  3   +- 2   ,  1.6 +- 1.3 ,  7.8, 0.121 +-0.011 ,  -11   +-  7   , 607
 543, 3:36:56.948, -35:30:16.08, 1265.1, 30+-  3, 3.4+-0.5, 11.4 +- 1.2 ,  6.4 +- 0.7 ,  9.6, 0.0680+-0.0012,   60   +-  2   , 736
 544, 3:36:57.482, -35:30:30.50, 1269.9, 15+-  9, 2  +-2  ,  1.7 +- 0.9 ,  1.0 +- 0.5 ,  6.9, 0.076 +-0.010 ,  156   +- 11   , 842
 545, 3:36:57.499, -35:30:30.32, 1267.2, 16+- 10, 2  +-2  ,  2.2 +- 1.4 ,  1.2 +- 0.8 ,  6.3, 0.144 +-0.007 , -175   +-  4   , 840
 546, 3:36:57.351, -35:30:30.28, 1269.6, 14+- 28, 1  +-2  ,  2   +- 2   ,  0.9 +- 1.1 ,  6.1, 0.11  +-0.03  ,  -10   +- 11   , 737
 547, 3:36:57.402, -35:30:28.94, 1268.2, 26+-  3, 3.7+-0.6, 11.5 +- 1.0 ,  6.5 +- 0.5 ,  9.1, 0.092 +-0.002 ,   13.2 +-  1.0 , 665
 548, 3:36:57.280, -35:30:28.92, 1269.3,    -   ,    -    ,  0.39+- 0.15,  0.22+- 0.08,  6.3,       -       ,        -       , 582
 549, 3:36:57.306, -35:30:27.37, 1265.9, 26+-  3, 2.9+-0.5,  9.9 +- 0.9 ,  5.6 +- 0.5 ,  8.1, 0.0856+-0.0015,  -39.7 +-  1.4 , 477
 550, 3:36:57.241, -35:30:26.85, 1272.2, 18+-  3, 5.4+-1.1,  5.3 +- 0.6 ,  3.0 +- 0.3 ,  7.6, 0.257 +-0.003 , -105.0 +-  0.8 , 390
 551, 3:36:57.164, -35:30:25.49, 1270.5, 36+-  2, 7.1+-0.5, 29.2 +- 1.2 , 16.4 +- 0.7 , 11.6, 0.1159+-0.0005,   -1.8 +-  0.4 , 232
 552, 3:36:57.150, -35:30:25.20, 1267.2, 20+-  2, 5.7+-0.8, 12.7 +- 0.6 ,  7.2 +- 0.3 , 10.9, 0.185 +-0.002 ,  -91.4 +-  0.4 , 200
 553, 3:36:56.982, -35:30:20.96, 1271.4, 16+-  3, 5.4+-1.0,  5.0 +- 0.6 ,  2.8 +- 0.4 ,  7.6, 0.182 +-0.003 ,  104.1 +-  1.3 , 268
 554, 3:36:56.980, -35:30:20.42, 1269.0, 35+-  2, 5.4+-0.6, 17.8 +- 1.1 , 10.0 +- 0.6 ,  9.9, 0.1396+-0.0009,    6.5 +-  0.4 , 319
 555, 3:36:56.964, -35:30:19.97, 1267.4, 14+-  5, 4.3+-0.8,  5.2 +- 0.6 ,  2.9 +- 0.3 ,  8.3, 0.072 +-0.004 , -117   +-  4   , 366
 556, 3:36:56.869, -35:30:16.33, 1273.4,    -   ,    -    ,  5   +- 6   ,  3   +- 3   ,  6.8,       -       ,        -       , 732
 557, 3:36:57.385, -35:30:30.28, 1269.2,    -   , 2.3+-1.0,  1.4 +- 0.5 ,  0.8 +- 0.3 ,  7.2,       -       ,        -       , 758
 558, 3:36:57.417, -35:30:29.92, 1271.4, 17+-  5, 2.6+-0.7,  3.7 +- 0.9 ,  2.1 +- 0.5 ,  7.5, 0.081 +-0.004 ,   37   +-  4   , 751
 559, 3:36:57.448, -35:30:29.80, 1270.6, 17+- 36, 3  +-3  ,  3   +- 6   ,  2   +- 3   ,  8.8, 0.11  +-0.02  , -134   +- 14   , 763
 560, 3:36:57.323, -35:30:28.58, 1270.6, 13+-  5, 3.8+-1.3,  4.0 +- 0.6 ,  2.2 +- 0.4 ,  7.8, 0.035 +-0.005 ,  -64   +-  9   , 582
 561, 3:36:57.290, -35:30:27.82, 1271.3, 23+- 10, 4  +-2  ,  9   +- 4   ,  5   +- 2   , 10.0, 0.145 +-0.005 ,  -42   +-  3   , 500
 562, 3:36:57.248, -35:30:27.74, 1271.2, 15+-  4, 2.9+-1.0,  2.3 +- 0.5 ,  1.3 +- 0.3 ,  7.0, 0.140 +-0.006 ,   78   +-  3   , 465
 563, 3:36:57.270, -35:30:27.42, 1267.9, 22+-  5, 5.0+-1.0,  4.8 +- 0.9 ,  2.7 +- 0.5 ,  6.8, 0.110 +-0.004 ,  176   +-  2   , 455
 564, 3:36:57.223, -35:30:26.56, 1273.1, 17+-  3, 3.7+-0.8,  5.6 +- 0.6 ,  3.1 +- 0.3 ,  7.9, 0.131 +-0.003 ,  -61   +-  2   , 356
 565, 3:36:57.177, -35:30:26.01, 1270.3, 16+-  4, 3.8+-1.1,  3.4 +- 0.4 ,  1.9 +- 0.2 ,  7.9, 0.053 +-0.004 ,  -23   +-  6   , 281
 566, 3:36:57.231, -35:30:25.78, 1270.4,    -   , 1.7+-1.2,  0.7 +- 0.4 ,  0.4 +- 0.2 ,  5.9,       -       ,        -       , 306
 567, 3:36:57.213, -35:30:25.12, 1270.8, 16+- 11,    -    ,  1.0 +- 0.5 ,  0.6 +- 0.3 ,  5.6,       -       ,        -       , 250
 568, 3:36:56.989, -35:30:21.75, 1272.3, 18+-  3, 4.1+-0.6,  7.1 +- 0.7 ,  4.0 +- 0.4 ,  7.9, 0.082 +-0.002 ,  -36   +-  2   , 192
 569, 3:36:57.015, -35:30:21.16, 1269.9, 19+- 17, 2  +-2  ,  1.5 +- 1.2 ,  0.9 +- 0.7 ,  5.9, 0.13  +-0.02  ,  173   +-  8   , 242
 570, 3:36:57.024, -35:30:20.59, 1269.8,    -   ,    -    ,  0.9 +- 1.0 ,  0.5 +- 0.6 ,  5.9,       -       ,        -       , 296
 571, 3:36:56.905, -35:30:19.38, 1269.5, 12+- 56, 2  +-3  ,  0.7 +- 1.0 ,  0.4 +- 0.6 ,  4.7, 0.15  +-0.02  ,   28   +- 13   , 440
 572, 3:36:56.926, -35:30:19.01, 1271.8, 10+-  7, 2.4+-1.1,  1.4 +- 0.5 ,  0.8 +- 0.3 ,  6.4, 0.138 +-0.010 , -124   +-  6   , 466
 573, 3:36:56.920, -35:30:18.06, 1273.0, 35+-  3, 4.2+-0.4, 16.8 +- 1.0 ,  9.5 +- 0.6 , 10.3, 0.0986+-0.0007,   -9.7 +-  0.8 , 556
 574, 3:36:56.886, -35:30:17.39, 1275.1, 29+-  3, 3.7+-0.4, 13.3 +- 1.4 ,  7.5 +- 0.8 ,  7.9, 0.1146+-0.0011,   16.8 +-  0.8 , 629
 575, 3:36:56.915, -35:30:16.99, 1269.8, 16+-  9, 2  +-2  ,  2.4 +- 1.4 ,  1.4 +- 0.8 ,  5.7, 0.013 +-0.010 ,   44   +-156   , 658
 576, 3:36:56.907, -35:30:16.59, 1272.1, 17+- 14, 2  +-2  ,  3   +- 3   ,  2   +- 2   , 10.2, 0.130 +-0.006 ,  -55   +-  4   , 696
 577, 3:36:57.461, -35:30:29.35, 1271.7,    -   , 7  +-5  ,  2   +- 2   ,  1.2 +- 0.9 ,  7.2,       -       ,        -       , 741
 578, 3:36:57.350, -35:30:28.77, 1272.9, 17+-  3, 3.5+-0.7,  4.9 +- 0.6 ,  2.8 +- 0.3 , 10.8, 0.088 +-0.004 ,  -77   +-  3   , 615
 579, 3:36:57.326, -35:30:28.87, 1275.3, 17+-  4, 5.0+-1.2,  5.2 +- 0.7 ,  2.9 +- 0.4 ,  8.2, 0.069 +-0.003 , -113   +-  4   , 605
 580, 3:36:57.251, -35:30:27.03, 1272.9, 34+- 31, 3  +-4  ,  6   +- 9   ,  3   +- 5   ,  8.1, 0.04  +-0.02  ,   97   +- 19   , 411
 581, 3:36:57.025, -35:30:23.28, 1271.4, 25+-  4, 5.8+-0.8,  8.1 +- 0.7 ,  4.5 +- 0.4 ,  9.2, 0.098 +-0.002 ,   82.7 +-  1.4 ,  39
 582, 3:36:56.980, -35:30:21.24, 1273.9, 20+-  5, 3.7+-0.7,  4.7 +- 0.8 ,  2.7 +- 0.4 ,  8.4, 0.066 +-0.003 ,   91   +-  2   , 242
 583, 3:36:56.918, -35:30:19.65, 1275.3, 18+-  4, 5.0+-1.2,  3.9 +- 0.6 ,  2.2 +- 0.3 ,  7.0, 0.317 +-0.005 ,   86.9 +-  0.9 , 410
 584, 3:36:56.939, -35:30:18.50, 1272.4, 23+-  4, 3.4+-0.6,  8.1 +- 1.0 ,  4.5 +- 0.6 ,  8.0, 0.061 +-0.003 ,   66   +-  3   , 509
 585, 3:36:56.828, -35:30:17.33, 1274.0, 11+- 20, 1.3+-1.3,  0.9 +- 0.6 ,  0.5 +- 0.3 ,  4.8, 0.04  +-0.02  ,  137   +- 34   , 656
 586, 3:36:56.861, -35:30:15.63, 1273.0, 15+-  6, 3.2+-1.0,  2.8 +- 0.6 ,  1.5 +- 0.3 ,  8.4, 0.121 +-0.004 ,    1   +-177   , 800
 587, 3:36:57.328, -35:30:30.71, 1275.4,    -   , 1.1+-1.2,  0.6 +- 0.3 ,  0.35+- 0.15,  7.2,       -       ,        -       , 760
 588, 3:36:57.397, -35:30:30.40, 1277.0, 23+-  5, 3.0+-1.0,  4.5 +- 0.9 ,  2.6 +- 0.5 ,  8.5, 0.101 +-0.003 ,  -87   +-  2   , 776
 589, 3:36:57.231, -35:30:29.18, 1276.5, 12+- 18, 3  +-3  ,  1.8 +- 0.9 ,  1.0 +- 0.5 ,  6.5, 0.154 +-0.012 ,  152   +-  6   , 579
 590, 3:36:57.263, -35:30:28.11, 1276.0, 17+- 15, 3  +-2  ,  6   +- 3   ,  4   +- 2   ,  8.6, 0.091 +-0.004 ,  173   +-  7   , 505
 591, 3:36:57.230, -35:30:27.84, 1278.3, 18+-  4, 4.9+-1.2,  5.2 +- 0.7 ,  2.9 +- 0.4 ,  9.5, 0.163 +-0.003 ,  112.6 +-  1.5 , 462
 592, 3:36:57.231, -35:30:27.42, 1275.4, 24+-  3, 3.4+-0.6,  7.0 +- 0.7 ,  3.9 +- 0.4 ,  8.2, 0.023 +-0.002 ,  -14   +-  6   , 429
 593, 3:36:57.195, -35:30:27.34, 1273.5,    -   ,    -    ,  1   +- 2   ,  0.6 +- 1.2 ,  5.4,       -       ,        -       , 401
 594, 3:36:57.186, -35:30:26.53, 1276.8, 17+-  3, 4.4+-0.9,  5.5 +- 0.6 ,  3.1 +- 0.4 ,  9.1, 0.149 +-0.003 ,   -1.5 +-  1.2 , 328
 595, 3:36:57.163, -35:30:26.24, 1274.0, 19+-  4, 4.9+-1.4,  6.3 +- 0.9 ,  3.5 +- 0.5 ,  7.3, 0.138 +-0.003 ,   63   +-  2   , 291
 596, 3:36:56.896, -35:30:19.71, 1274.5,  8+- 17, 1.5+-0.8,  0.7 +- 0.2 ,  0.42+- 0.10,  7.1, 0.095 +-0.011 ,   72   +- 12   , 415
 597, 3:36:56.850, -35:30:16.51, 1274.2,    -   , 3  +-3  ,  2   +- 2   ,  0.9 +- 1.1 ,  7.7,       -       ,        -       , 723
 598, 3:36:56.848, -35:30:16.08, 1275.9, 19+-  5, 2.8+-0.7,  3.5 +- 0.6 ,  2.0 +- 0.3 ,  9.1, 0.095 +-0.004 ,  -52   +-  3   , 762
 599, 3:36:56.871, -35:30:15.92, 1272.7, 21+- 15,    -    ,  3   +- 3   ,  2   +- 2   ,  7.1,       -       ,        -       , 771
 600, 3:36:56.857, -35:30:15.48, 1275.0, 12+-  9, 2.7+-1.1,  2.4 +- 0.7 ,  1.3 +- 0.4 ,  8.7, 0.203 +-0.009 , -108   +-  2   , 816
 601, 3:36:56.841, -35:30:14.94, 1274.9, 12+- 16,    -    ,  0.6 +- 0.5 ,  0.3 +- 0.3 ,  5.8,       -       ,        -       , 871
 602, 3:36:57.356, -35:30:29.66, 1278.5,    -   , 3  +-2  ,  2.4 +- 0.8 ,  1.3 +- 0.4 ,  5.5,       -       ,        -       , 689
 603, 3:36:57.292, -35:30:28.76, 1276.6, 21+-  4, 4.1+-0.8,  5.9 +- 0.7 ,  3.3 +- 0.4 ,  8.6, 0.146 +-0.003 ,  -35.6 +-  1.4 , 575
 604, 3:36:57.152, -35:30:26.97, 1278.3,  9+- 19, 3  +-2  ,  0.9 +- 0.4 ,  0.5 +- 0.2 ,  5.1, 0.28  +-0.02  ,  101   +-  3   , 347
 605, 3:36:57.144, -35:30:25.90, 1279.0, 32+-  2, 5.5+-0.4, 18.6 +- 1.0 , 10.5 +- 0.5 , 13.2, 0.1370+-0.0009,  -64.2 +-  0.5 , 250
 606, 3:36:57.011, -35:30:22.76, 1274.9, 28+-  6, 5.3+-1.3, 10   +- 2   ,  5.8 +- 1.1 ,  8.2, 0.119 +-0.003 , -112   +-  2   ,  92
 607, 3:36:56.963, -35:30:21.44, 1275.6, 22+-  4, 9  +-3  ,  6.5 +- 0.6 ,  3.7 +- 0.4 ,  8.5, 0.277 +-0.002 ,  112.9 +-  0.7 , 230
 608, 3:36:56.921, -35:30:18.87, 1275.3, 20+- 41, 4  +-4  ,  4   +- 9   ,  2   +- 5   , 11.0, 0.140 +-0.011 ,    8   +-  7   , 481
 609, 3:36:56.921, -35:30:17.65, 1274.8, 13+- 14, 4  +-2  ,  2.3 +- 1.3 ,  1.3 +- 0.7 ,  5.9, 0.135 +-0.012 , -155   +-  7   , 594
 610, 3:36:56.819, -35:30:16.49, 1277.7, 28+- 14, 2  +-2  ,  5   +- 4   ,  3   +- 2   ,  8.7, 0.029 +-0.007 ,  122   +- 20   , 735
 611, 3:36:56.900, -35:30:16.30, 1276.8,    -   ,    -    ,  0.4 +- 0.5 ,  0.2 +- 0.3 ,  5.2,       -       ,        -       , 727
 612, 3:36:56.786, -35:30:16.14, 1277.6,    -   , 1  +-2  ,  1   +- 2   ,  0.7 +- 1.0 ,  7.0,       -       ,        -       , 782
 613, 3:36:56.845, -35:30:15.78, 1275.8, 17+-  6, 4.2+-1.3,  3.8 +- 0.7 ,  2.1 +- 0.4 ,  7.2, 0.197 +-0.005 ,  -91.2 +-  1.3 , 791
 614, 3:36:56.790, -35:30:15.01, 1276.8,    -   , 1  +-2  ,  0.9 +- 0.3 ,  0.5 +- 0.2 ,  8.3,       -       ,        -       , 881
 615, 3:36:57.368, -35:30:30.97, 1279.3,    -   , 3  +-2  ,  0.8 +- 0.7 ,  0.5 +- 0.4 ,  6.2,       -       ,        -       , 805
 616, 3:36:57.289, -35:30:29.11, 1279.8, 13+-  5, 3.4+-1.2,  2.5 +- 0.5 ,  1.4 +- 0.3 ,  7.0, 0.071 +-0.007 ,   24   +-  7   , 604
 617, 3:36:57.335, -35:30:28.50, 1279.1, 20+- 27, 1  +-2  ,  0.8 +- 1.2 ,  0.4 +- 0.7 ,  5.0, 0.03  +-0.02  ,  -61   +- 67   , 583
 618, 3:36:57.215, -35:30:27.88, 1281.3,    -   , 4  +-3  , 10   +- 8   ,  6   +- 5   ,  9.0,       -       ,        -       , 457
 619, 3:36:57.201, -35:30:26.79, 1279.8, 27+-  3, 3.3+-0.5,  7.6 +- 0.6 ,  4.3 +- 0.3 ,  9.9, 0.034 +-0.002 ,  134   +-  5   , 359
 620, 3:36:57.075, -35:30:24.38, 1278.5, 26+- 17, 4  +-4  ,  7   +- 5   ,  4   +- 3   ,  6.8, 0.139 +-0.009 , -137   +-  5   ,  83
 621, 3:36:56.967, -35:30:21.79, 1281.0, 22+-  3, 5.4+-0.8,  9.9 +- 0.8 ,  5.5 +- 0.4 ,  8.9, 0.193 +-0.002 ,    3.7 +-  0.5 , 197
 622, 3:36:56.880, -35:30:18.83, 1281.5, 24+-  4, 3.0+-0.4,  7.3 +- 0.7 ,  4.1 +- 0.4 ,  9.5, 0.092 +-0.002 ,   25   +-  2   , 500
 623, 3:36:56.884, -35:30:18.55, 1280.5, 11+-  6, 3.5+-1.1,  2.6 +- 0.6 ,  1.5 +- 0.3 ,  7.3, 0.094 +-0.007 , -106   +-  4   , 523
 624, 3:36:56.808, -35:30:15.75, 1278.8, 17+- 16, 2  +-2  ,  2   +- 2   ,  1.1 +- 1.3 ,  6.7, 0.113 +-0.011 , -149   +-  8   , 808
 625, 3:36:56.792, -35:30:15.28, 1278.2,  9+- 40, 2.5+-1.0,  1.5 +- 0.4 ,  0.8 +- 0.2 ,  9.1, 0.083 +-0.011 ,    7   +-173   , 855
 626, 3:36:57.346, -35:30:30.51, 1280.0, 29+-  4, 3.4+-0.6, 10.0 +- 1.2 ,  5.6 +- 0.7 ,  9.4, 0.073 +-0.002 ,  -36   +-  2   , 753
 627, 3:36:57.240, -35:30:29.54, 1281.9,    -   , 2.6+-1.4,  1.5 +- 0.7 ,  0.8 +- 0.4 ,  5.4,       -       ,        -       , 614
 628, 3:36:57.262, -35:30:29.31, 1285.5, 25+-  4, 3.8+-0.8,  7.4 +- 0.9 ,  4.2 +- 0.5 ,  9.0, 0.116 +-0.003 ,  -41   +-  2   , 604
 629, 3:36:57.230, -35:30:28.78, 1278.4, 20+-  4, 4.1+-1.1,  4.0 +- 0.9 ,  2.2 +- 0.5 ,  6.6, 0.081 +-0.003 , -135   +-  3   , 543
 630, 3:36:57.262, -35:30:28.83, 1281.8, 29+-  3, 5.2+-0.9, 12.7 +- 1.0 ,  7.1 +- 0.6 ,  9.0, 0.1106+-0.0012,  -80.1 +-  1.0 , 564
 631, 3:36:57.274, -35:30:28.29, 1280.7, 14+-  7, 2.3+-0.9,  2.2 +- 0.6 ,  1.3 +- 0.4 ,  5.7, 0.076 +-0.007 , -126   +-  6   , 527
 632, 3:36:57.231, -35:30:28.26, 1281.3, 17+- 25, 2  +-4  ,  1.1 +- 1.4 ,  0.6 +- 0.8 ,  7.5, 0.12  +-0.03  ,  105   +- 13   , 498
 633, 3:36:57.093, -35:30:24.93, 1282.1, 35+-  2, 6.1+-0.4, 30.5 +- 1.3 , 17.1 +- 0.7 , 11.8, 0.1706+-0.0006,  -37.1 +-  0.3 , 139
 634, 3:36:56.954, -35:30:20.93, 1282.3, 20+-  4, 5  +-2  ,  5.3 +- 0.7 ,  3.0 +- 0.4 ,  6.7, 0.123 +-0.004 ,  110   +-  2   , 280
 635, 3:36:56.891, -35:30:19.76, 1283.2, 24+-  3, 3.8+-0.6,  8.2 +- 1.0 ,  4.6 +- 0.5 ,  8.6, 0.085 +-0.002 ,  -59   +-  2   , 413
 636, 3:36:56.841, -35:30:18.33, 1278.8, 15+-  6, 2.7+-1.0,  3.8 +- 1.2 ,  2.1 +- 0.7 ,  7.7, 0.114 +-0.005 ,  -36   +-  4   , 561
 637, 3:36:56.875, -35:30:18.17, 1279.6, 26+-  3, 3.9+-0.6, 10.0 +- 0.9 ,  5.6 +- 0.5 ,  9.1, 0.036 +-0.002 ,  163   +-  3   , 562
 638, 3:36:56.790, -35:30:17.00, 1285.9, 30+- 14, 3  +-2  ,  4   +- 2   ,  2.0 +- 1.1 ,  8.9, 0.129 +-0.008 ,  -39   +-  5   , 704
 639, 3:36:57.302, -35:30:31.28, 1284.4, 19+- 15, 2  +-2  ,  7   +- 3   ,  4   +- 2   , 10.5, 0.111 +-0.005 ,  154   +-  5   , 797
 640, 3:36:57.331, -35:30:30.95, 1282.2, 22+-  6, 4  +-2  ,  7.1 +- 1.3 ,  4.0 +- 0.7 ,  7.9, 0.103 +-0.003 , -167   +-  2   , 784
 641, 3:36:57.315, -35:30:29.18, 1279.9, 23+-  5, 2.9+-0.7,  5.9 +- 0.9 ,  3.3 +- 0.5 ,  8.1, 0.128 +-0.003 ,  -42   +-  2   , 625
 642, 3:36:57.307, -35:30:28.72, 1281.7, 13+- 29, 2  +-2  ,  2.2 +- 1.5 ,  1.2 +- 0.8 ,  6.2, 0.04  +-0.02  ,   68   +- 27   , 582
 643, 3:36:57.055, -35:30:24.09, 1281.6, 23+-  4, 4.7+-0.9,  5.7 +- 0.7 ,  3.2 +- 0.4 ,  7.8, 0.090 +-0.002 , -100   +-  2   ,  47
 644, 3:36:56.921, -35:30:20.63, 1282.4, 25+-  3, 6.2+-1.1,  9.9 +- 0.9 ,  5.6 +- 0.5 ,  8.3, 0.188 +-0.002 ,  -75.0 +-  0.6 , 323
 645, 3:36:56.936, -35:30:20.30, 1281.1, 23+-  4, 4.7+-0.6, 10.2 +- 0.8 ,  5.8 +- 0.5 ,  7.9, 0.075 +-0.002 ,  117   +-  2   , 345
 646, 3:36:56.889, -35:30:19.38, 1282.1, 19+-  4, 4.5+-1.1,  6.1 +- 0.7 ,  3.4 +- 0.4 ,  8.0, 0.060 +-0.003 ,   20   +-  4   , 447
 647, 3:36:56.806, -35:30:19.21, 1283.2,  9+- 45,    -    ,  1.0 +- 0.7 ,  0.6 +- 0.4 ,  4.6,       -       ,        -       , 507
 648, 3:36:56.816, -35:30:17.70, 1283.5, 20+-  7, 4.7+-1.2,  4.9 +- 1.0 ,  2.7 +- 0.6 ,  6.5, 0.173 +-0.003 ,  -26   +-  2   , 629
 649, 3:36:56.848, -35:30:17.59, 1282.6, 27+-  8, 3.6+-1.0,  4.7 +- 1.0 ,  2.6 +- 0.5 ,  8.1, 0.149 +-0.004 ,   51   +-  2   , 625
 650, 3:36:56.775, -35:30:15.86, 1282.1,    -   , 2  +-2  ,  2   +- 3   ,  1   +- 2   ,  9.4,       -       ,        -       , 811
 651, 3:36:57.391, -35:30:31.45, 1284.3, 16+- 10, 1.7+-1.2,  1.4 +- 0.5 ,  0.8 +- 0.3 ,  9.0, 0.105 +-0.009 ,  -53   +-  7   , 858
 652, 3:36:57.291, -35:30:30.36, 1284.9, 28+-  9, 3.5+-1.3,  9   +- 3   ,  5   +- 2   ,  7.7, 0.146 +-0.004 ,  -26   +-  2   , 712
 653, 3:36:57.231, -35:30:30.39, 1284.6, 14+- 11, 2.0+-0.7,  1.2 +- 0.4 ,  0.7 +- 0.2 ,  7.3, 0.115 +-0.010 ,   39   +-  7   , 686
 654, 3:36:57.306, -35:30:30.21, 1285.9, 14+-  9, 3  +-2  ,  2.4 +- 1.0 ,  1.3 +- 0.6 ,  6.5, 0.079 +-0.010 ,   -2   +-174   , 705
 655, 3:36:57.159, -35:30:28.26, 1284.5, 20+-  8, 2.1+-1.0,  1.9 +- 0.7 ,  1.1 +- 0.4 ,  5.5, 0.115 +-0.008 ,   89   +-  5   , 466
 656, 3:36:57.246, -35:30:26.96, 1284.9, 18+- 14, 2  +-2  ,  1.0 +- 0.6 ,  0.6 +- 0.4 ,  4.1, 0.04  +-0.02  ,  -66   +- 19   , 402
 657, 3:36:57.162, -35:30:26.57, 1283.1, 26+-  4, 3.7+-0.5,  7.4 +- 0.6 ,  4.2 +- 0.3 ,  9.1, 0.045 +-0.002 ,  -64   +-  3   , 317
 658, 3:36:57.125, -35:30:25.56, 1282.9, 20+-  3, 4.4+-0.6,  8.3 +- 0.6 ,  4.7 +- 0.3 ,  9.6, 0.084 +-0.002 ,  -64   +-  2   , 210
 659, 3:36:57.044, -35:30:23.25, 1285.2,    -   ,    -    ,  0.5 +- 0.3 ,  0.3 +- 0.2 ,  4.7,       -       ,        -       ,  42
 660, 3:36:56.994, -35:30:22.54, 1283.1, 35+-  2, 6.7+-0.6, 24.7 +- 1.3 , 13.9 +- 0.8 , 11.3, 0.3458+-0.0008,  -20.43+-  0.14, 120
 661, 3:36:56.947, -35:30:21.51, 1282.7, 11+-  5, 3.8+-0.8,  3.7 +- 0.5 ,  2.1 +- 0.3 ,  9.0, 0.085 +-0.004 ,  -51   +-  4   , 232
 662, 3:36:56.872, -35:30:19.14, 1285.2, 27+-  3, 3.4+-0.5,  8.5 +- 0.8 ,  4.8 +- 0.5 ,  9.2, 0.054 +-0.002 ,  115   +-  2   , 476
 663, 3:36:56.874, -35:30:18.61, 1284.7, 12+-  5, 2.9+-1.3,  2.1 +- 0.5 ,  1.2 +- 0.3 ,  7.1, 0.098 +-0.007 , -127   +-  6   , 523
 664, 3:36:56.837, -35:30:18.57, 1287.6, 30+-  4, 4.9+-0.7, 10.9 +- 0.9 ,  6.1 +- 0.5 ,  8.9, 0.1100+-0.0014,  -10.5 +-  1.1 , 543
 665, 3:36:56.796, -35:30:17.37, 1286.5, 13+- 25, 4  +-3  ,  2   +- 2   ,  1.1 +- 0.9 ,  6.5, 0.18  +-0.02  ,   16   +-  7   , 668
 666, 3:36:56.775, -35:30:16.59, 1284.6, 20+-  4, 3.1+-1.0,  5.0 +- 0.6 ,  2.8 +- 0.3 , 10.3, 0.096 +-0.004 , -100   +-  2   , 747
 667, 3:36:56.734, -35:30:16.15, 1285.7, 11+- 15, 2.3+-0.8,  3.3 +- 0.8 ,  1.8 +- 0.4 ,  7.8, 0.034 +-0.007 ,   98   +-  8   , 806
 668, 3:36:57.315, -35:30:31.72, 1285.6,  9+- 22, 2  +-2  ,  1.7 +- 0.9 ,  0.9 +- 0.5 ,  5.3, 0.02  +-0.02  ,  -90   +- 67   , 842
 669, 3:36:57.284, -35:30:31.24, 1287.8, 16+-  9, 4  +-2  ,  2.9 +- 1.2 ,  1.6 +- 0.7 ,  7.6, 0.097 +-0.008 ,  -87   +-  4   , 785
 670, 3:36:57.265, -35:30:30.51, 1288.1, 16+-  5, 3.4+-1.1,  3.7 +- 0.9 ,  2.1 +- 0.5 ,  7.5, 0.173 +-0.005 ,  -19   +-  2   , 712
 671, 3:36:57.294, -35:30:28.74, 1287.2,    -   ,    -    ,  0.7 +- 0.7 ,  0.4 +- 0.4 ,  4.8,       -       ,        -       , 576
 672, 3:36:57.230, -35:30:27.20, 1285.2, 11+- 16, 2  +-2  ,  0.7 +- 0.3 ,  0.4 +- 0.2 ,  5.6, 0.15  +-0.02  ,  -27   +-  8   , 411
 673, 3:36:57.133, -35:30:26.63, 1287.1, 19+-  3, 4.7+-0.9,  6.9 +- 0.7 ,  3.9 +- 0.4 ,  7.8, 0.130 +-0.002 ,   52.3 +-  1.5 , 307
 674, 3:36:56.945, -35:30:21.23, 1285.8, 25+-  4, 4.5+-0.7,  8.0 +- 1.0 ,  4.5 +- 0.5 ,  8.6, 0.088 +-0.002 ,   17   +-  2   , 257
 675, 3:36:56.927, -35:30:19.76, 1284.2, 11+- 11, 1.2+-0.9,  1.4 +- 0.5 ,  0.8 +- 0.3 ,  5.2, 0.110 +-0.013 ,  -27   +-  9   , 397
 676, 3:36:56.938, -35:30:19.47, 1282.5, 10+- 21, 2  +-3  ,  2   +- 2   ,  1.3 +- 0.9 ,  5.2, 0.237 +-0.010 ,  -21   +-  5   , 420
 677, 3:36:56.830, -35:30:18.98, 1289.3, 29+-  3, 4.3+-0.8, 11.4 +- 0.9 ,  6.4 +- 0.5 , 12.4, 0.107 +-0.002 ,   -2.3 +-  0.7 , 511
 678, 3:36:56.763, -35:30:17.63, 1289.7, 15+- 11, 4  +-2  ,  5   +- 3   ,  3.0 +- 1.4 ,  7.6, 0.104 +-0.007 ,   50   +-  5   , 663
 679, 3:36:56.732, -35:30:17.14, 1288.7, 24+-  5, 3.3+-0.9,  6.2 +- 1.2 ,  3.5 +- 0.7 ,  7.6, 0.125 +-0.003 ,  -94.3 +-  1.4 , 722
 680, 3:36:56.743, -35:30:16.48, 1286.2, 23+-  5, 3.1+-0.9,  4.4 +- 1.1 ,  2.5 +- 0.6 ,  7.3, 0.010 +-0.003 ,  156   +- 23   , 773
 681, 3:36:56.745, -35:30:15.78, 1288.3, 13+-  9, 2.2+-1.0,  1.4 +- 0.4 ,  0.8 +- 0.3 ,  8.5, 0.115 +-0.010 ,  -57   +-  7   , 832
 682, 3:36:57.285, -35:30:32.31, 1289.2, 15+- 10, 3  +-2  ,  2.3 +- 1.2 ,  1.3 +- 0.7 ,  6.8, 0.102 +-0.011 , -128   +-  9   , 882
 683, 3:36:57.329, -35:30:31.53, 1289.1, 10+- 15, 3  +-2  ,  2.2 +- 1.4 ,  1.2 +- 0.8 ,  5.0, 0.114 +-0.009 ,   22   +-  7   , 833
 684, 3:36:57.364, -35:30:31.46, 1288.3, 10+- 17, 3  +-2  ,  1.8 +- 1.1 ,  1.0 +- 0.6 ,  6.0, 0.179 +-0.012 ,  -80   +-  3   , 844
 685, 3:36:57.221, -35:30:31.30, 1292.3, 15+- 37, 1.0+-1.4,  4   +- 4   ,  2   +- 2   ,  8.4, 0.15  +-0.02  ,  -84   +-  5   , 766
 686, 3:36:57.274, -35:30:30.97, 1287.1, 20+-  4, 6.3+-0.9, 10.4 +- 1.0 ,  5.8 +- 0.6 , 10.1, 0.232 +-0.002 ,  -20.0 +-  0.8 , 757
 687, 3:36:57.307, -35:30:29.59, 1288.8, 12+- 10, 2  +-2  ,  1.1 +- 0.6 ,  0.6 +- 0.3 ,  5.4, 0.037 +-0.014 , -172   +- 25   , 654
 688, 3:36:57.197, -35:30:28.45, 1289.2, 24+-  4, 3.7+-0.6,  7.9 +- 0.7 ,  4.4 +- 0.4 ,  9.8, 0.1385+-0.0014,    7.0 +-  1.3 , 498
 689, 3:36:57.133, -35:30:27.85, 1288.6,    -   , 2.0+-1.1,  1.1 +- 0.3 ,  0.6 +- 0.2 ,  6.9,       -       ,        -       , 419
 690, 3:36:57.106, -35:30:26.44, 1288.1, 14+-  6, 4.6+-1.2,  3.1 +- 0.6 ,  1.8 +- 0.4 ,  6.7, 0.109 +-0.005 ,  -29   +-  4   , 278
 691, 3:36:57.110, -35:30:25.69, 1288.7, 25+-  3, 5.1+-0.6, 11.1 +- 0.7 ,  6.3 +- 0.4 , 10.0, 0.1363+-0.0015,  -51.1 +-  0.9 , 214
 692, 3:36:57.146, -35:30:25.58, 1289.0,    -   , 1.7+-1.4,  0.6 +- 0.6 ,  0.4 +- 0.3 ,  5.0,       -       ,        -       , 226
 693, 3:36:56.962, -35:30:22.19, 1290.6, 19+-  2, 5.6+-0.8, 10.8 +- 0.6 ,  6.1 +- 0.3 , 10.0, 0.228 +-0.002 ,  -48.1 +-  0.6 , 166
 694, 3:36:56.888, -35:30:20.21, 1287.8, 21+-  2, 4.2+-0.8,  7.9 +- 0.8 ,  4.4 +- 0.4 ,  8.0, 0.105 +-0.002 ,  -33   +-  2   , 374
 695, 3:36:56.810, -35:30:19.20, 1290.9, 18+-  9, 7  +-3  ,  5   +- 2   ,  3.1 +- 1.0 ,  8.1, 0.148 +-0.006 ,  118   +-  2   , 504
 696, 3:36:56.678, -35:30:16.63, 1290.3,    -   , 3  +-3  ,  1.3 +- 1.4 ,  0.7 +- 0.8 ,  6.5,       -       ,        -       , 797
 697, 3:36:57.327, -35:30:32.22, 1290.6,    -   ,    -    ,  0.8 +- 0.3 ,  0.5 +- 0.2 ,  8.7,       -       ,        -       , 891
 698, 3:36:57.259, -35:30:32.03, 1292.9, 12+- 26, 7  +-4  ,  2   +- 2   ,  1.2 +- 0.9 ,  6.9, 0.26  +-0.02  ,   72   +-  4   , 846
 699, 3:36:57.296, -35:30:31.71, 1291.1, 16+-  9, 2.5+-1.4,  2.2 +- 0.9 ,  1.2 +- 0.5 ,  6.7, 0.057 +-0.007 ,  143   +- 10   , 832
 700, 3:36:57.245, -35:30:29.90, 1291.1, 30+-  4, 3.7+-0.5, 13   +- 2   ,  7.2 +- 0.9 ,  8.4, 0.0712+-0.0010,  -20   +-  2   , 648
 701, 3:36:57.181, -35:30:29.11, 1292.7, 15+- 30, 5  +-6  , 14   +-17   ,  8   +-10   ,  8.6, 0.151 +-0.013 ,   31   +-  8   , 551
 702, 3:36:57.109, -35:30:26.22, 1292.9, 19+-  4, 4.5+-0.8,  6.3 +- 0.7 ,  3.5 +- 0.4 ,  6.5, 0.083 +-0.003 ,   60   +-  3   , 260
 703, 3:36:57.063, -35:30:24.40, 1289.0, 24+-  4, 4.6+-0.9,  6.2 +- 0.8 ,  3.5 +- 0.4 ,  7.1, 0.122 +-0.002 ,  -19.5 +-  1.2 ,  78
 704, 3:36:56.965, -35:30:23.24, 1290.8,    -   ,    -    ,  0.6 +- 0.4 ,  0.3 +- 0.2 ,  5.1,       -       ,        -       ,  90
 705, 3:36:56.895, -35:30:20.67, 1290.2, 19+-  3, 3.7+-0.7,  5.5 +- 0.5 ,  3.1 +- 0.3 ,  9.1, 0.149 +-0.003 ,  -42   +-  2   , 333
 706, 3:36:56.871, -35:30:20.42, 1292.2, 13+-  4, 4.1+-0.8,  5.8 +- 0.7 ,  3.3 +- 0.4 ,  9.3, 0.101 +-0.003 ,  -17   +-  2   , 367
 707, 3:36:56.843, -35:30:19.75, 1290.9, 35+-  2, 4.2+-0.4, 21.1 +- 1.4 , 11.8 +- 0.8 , 13.5, 0.0912+-0.0008,  -38.0 +-  0.7 , 439
 708, 3:36:56.874, -35:30:18.43, 1289.6,  9+- 21, 1.6+-1.0,  0.9 +- 0.4 ,  0.5 +- 0.2 ,  6.0, 0.170 +-0.013 , -125   +-  6   , 539
 709, 3:36:56.697, -35:30:15.46, 1290.6, 12+- 20, 2  +-2  ,  5   +- 5   ,  3   +- 3   ,  6.5, 0.083 +-0.007 ,  -15   +-  7   , 884
 710, 3:36:57.204, -35:30:29.54, 1293.4, 26+-  3, 4.6+-0.7, 10.8 +- 1.2 ,  6.1 +- 0.6 ,  8.5, 0.150 +-0.002 ,  -47.7 +-  0.9 , 599
 711, 3:36:57.271, -35:30:29.25, 1292.7, 14+- 19, 2  +-3  ,  0.9 +- 0.6 ,  0.5 +- 0.4 ,  4.8, 0.07  +-0.02  , -128   +- 17   , 605
 712, 3:36:57.224, -35:30:29.14, 1293.2, 19+-  7, 2.4+-1.4,  3.8 +- 1.3 ,  2.1 +- 0.7 ,  7.1, 0.088 +-0.007 ,  -84   +-  4   , 572
 713, 3:36:57.168, -35:30:27.77, 1290.4, 29+-  3, 4.7+-0.7, 14.7 +- 1.1 ,  8.3 +- 0.6 , 10.4, 0.1336+-0.0015,  -27.8 +-  0.6 , 425
 714, 3:36:56.920, -35:30:21.56, 1293.8, 10+-  9, 4.3+-0.9,  4.5 +- 0.6 ,  2.5 +- 0.3 ,  8.5, 0.151 +-0.004 ,  -54   +-  2   , 243
 715, 3:36:56.857, -35:30:18.75, 1293.7,    -   ,    -    ,  0.6 +- 0.3 ,  0.3 +- 0.2 ,  6.4,       -       ,        -       , 518
 716, 3:36:56.737, -35:30:17.66, 1291.1, 24+-  4, 3.1+-0.5,  7.5 +- 0.9 ,  4.2 +- 0.5 ,  9.8, 0.047 +-0.003 ,   -7   +-  3   , 676
 717, 3:36:56.666, -35:30:17.17, 1297.8, 26+-  5, 4.1+-1.3,  8   +- 2   ,  4.7 +- 0.9 ,  7.1, 0.018 +-0.002 ,  158   +-  8   , 761
 718, 3:36:56.694, -35:30:17.08, 1292.5,  8+- 45, 1.8+-1.2,  2   +- 2   ,  1.3 +- 1.2 , 10.3, 0.02  +-0.02  , -117   +-137   , 750
 719, 3:36:56.701, -35:30:16.51, 1292.4, 15+- 27, 2  +-2  ,  3   +- 3   ,  1.4 +- 1.4 ,  9.2, 0.13  +-0.02  , -128   +- 11   , 793
 720, 3:36:57.251, -35:30:31.71, 1293.7, 20+-  8, 2.1+-1.0,  2.4 +- 1.0 ,  1.4 +- 0.6 ,  6.0, 0.062 +-0.007 ,  177   +-  8   , 814
 721, 3:36:57.226, -35:30:30.80, 1292.2, 36+-  4, 3.2+-0.4, 16   +- 2   ,  8.9 +- 1.1 ,  7.8, 0.0121+-0.0012,  -62   +-  7   , 722
 722, 3:36:57.168, -35:30:29.79, 1297.2, 15+- 10, 3.2+-1.0,  5.2 +- 0.9 ,  2.9 +- 0.5 ,  6.7, 0.031 +-0.005 ,  -93   +-  6   , 608
 723, 3:36:57.154, -35:30:27.05, 1290.0, 40+-  3, 6.5+-0.6, 26.6 +- 1.3 , 15.0 +- 0.7 , 10.2, 0.1419+-0.0005,   -9.7 +-  0.4 , 355
 724, 3:36:57.080, -35:30:25.38, 1294.8, 23+-  2, 5.0+-0.6, 12.0 +- 0.6 ,  6.7 +- 0.4 , 10.4, 0.0665+-0.0014,  -29   +-  2   , 173
 725, 3:36:57.043, -35:30:23.99, 1292.4, 20+-  7, 2.5+-0.6,  2.3 +- 0.5 ,  1.3 +- 0.3 ,  5.7, 0.127 +-0.007 ,   24   +-  3   ,  32
 726, 3:36:57.009, -35:30:23.24, 1294.1, 15+- 10, 6  +-3  ,  6   +- 3   ,  3.5 +- 1.4 ,  7.1, 0.300 +-0.007 ,   -1   +-178   ,  51
 727, 3:36:56.930, -35:30:21.84, 1295.5, 42+-  7, 7  +-2  , 24   +- 8   , 14   +- 5   , 10.9, 0.247 +-0.002 ,  -21.2 +-  0.6 , 215
 728, 3:36:56.919, -35:30:21.33, 1293.5, 14+-  5, 4.3+-1.0,  4.2 +- 0.8 ,  2.3 +- 0.4 ,  7.0, 0.035 +-0.004 ,  -44   +- 10   , 263
 729, 3:36:56.907, -35:30:20.98, 1295.3, 14+- 26, 3  +-2  ,  2   +- 2   ,  1.0 +- 1.2 ,  5.1, 0.16  +-0.02  ,  -23   +- 10   , 299
 730, 3:36:56.873, -35:30:20.75, 1293.3, 22+-  3, 5.3+-0.9,  8.2 +- 0.7 ,  4.6 +- 0.4 ,  9.6, 0.092 +-0.003 ,  175.0 +-  1.2 , 339
 731, 3:36:56.833, -35:30:20.13, 1295.9, 26+-  4, 3.9+-0.7,  7.6 +- 0.7 ,  4.3 +- 0.4 ,  9.1, 0.100 +-0.002 ,   79.8 +-  1.1 , 414
 732, 3:36:56.752, -35:30:18.03, 1292.9, 21+-  4, 3.4+-0.7,  7.0 +- 0.7 ,  3.9 +- 0.4 ,  8.8, 0.093 +-0.002 ,  -36   +-  2   , 636
 733, 3:36:57.225, -35:30:31.74, 1297.1,    -   , 5  +-4  ,  2   +- 2   ,  1.1 +- 0.9 ,  5.0,       -       ,        -       , 808
 734, 3:36:57.173, -35:30:30.45, 1297.1, 15+- 27, 5  +-3  ,  5   +- 5   ,  3   +- 3   , 11.6, 0.133 +-0.010 ,  -87   +-  7   , 671
 735, 3:36:57.141, -35:30:29.07, 1300.0, 25+-  3, 4.1+-0.7,  8.9 +- 1.1 ,  5.0 +- 0.6 ,  7.6, 0.097 +-0.002 ,   29   +-  2   , 534
 736, 3:36:57.095, -35:30:28.54, 1297.1,  9+- 28, 2  +-3  ,  0.8 +- 0.6 ,  0.4 +- 0.3 ,  4.6, 0.09  +-0.02  ,   71   +- 18   , 473
 737, 3:36:57.088, -35:30:27.29, 1297.4, 14+-  6, 3  +-2  ,  1.5 +- 0.4 ,  0.8 +- 0.2 ,  6.4, 0.053 +-0.008 ,   88   +- 14   , 352
 738, 3:36:57.108, -35:30:26.66, 1296.6, 16+- 29, 3  +-4  ,  4   +- 7   ,  3   +- 4   ,  7.7, 0.07  +-0.02  ,  -59   +- 19   , 300
 739, 3:36:57.094, -35:30:25.82, 1298.7, 19+-  3, 6.7+-1.2,  7.2 +- 0.6 ,  4.0 +- 0.3 ,  9.1, 0.160 +-0.003 ,  122.4 +-  1.3 , 218
 740, 3:36:57.047, -35:30:24.32, 1296.4, 24+- 11, 3  +-2  ,  4   +- 3   ,  2   +- 2   ,  6.9, 0.080 +-0.008 ,  143   +-  8   ,  64
 741, 3:36:56.839, -35:30:20.42, 1297.4, 14+-  3, 4.3+-0.9,  4.5 +- 0.6 ,  2.6 +- 0.3 ,  8.5, 0.122 +-0.004 ,  -53   +-  3   , 388
 742, 3:36:56.799, -35:30:19.87, 1296.7, 23+-  4, 4.6+-1.0,  8.4 +- 1.0 ,  4.7 +- 0.5 ,  7.5, 0.118 +-0.002 ,   12.2 +-  1.3 , 458
 743, 3:36:56.790, -35:30:19.38, 1295.6, 30+-  2, 3.4+-0.4, 14.2 +- 1.0 ,  8.0 +- 0.6 ,  9.2, 0.0198+-0.0010,  -11   +-  4   , 503
 744, 3:36:56.758, -35:30:18.62, 1297.0, 18+-  5, 2.8+-0.7,  3.9 +- 0.7 ,  2.2 +- 0.4 ,  6.5, 0.060 +-0.004 , -147   +-  6   , 585
 745, 3:36:56.660, -35:30:16.26, 1296.3,    -   , 1.5+-0.7,  1.2 +- 0.6 ,  0.6 +- 0.3 ,  8.4,       -       ,        -       , 838
 746, 3:36:57.218, -35:30:32.19, 1300.5, 12+- 47, 2  +-2  ,  2   +- 2   ,  1.2 +- 1.0 ,  7.0, 0.21  +-0.02  ,  -94   +-  5   , 846
 747, 3:36:57.236, -35:30:31.49, 1297.7, 18+- 12, 3  +-2  ,  2   +- 2   ,  1.3 +- 1.0 ,  6.1, 0.051 +-0.013 ,   70   +- 17   , 789
 748, 3:36:57.177, -35:30:30.06, 1298.1, 21+-  5, 2.3+-0.6,  5   +- 2   ,  3.1 +- 0.8 ,  7.2, 0.065 +-0.002 ,    9   +-  4   , 637
 749, 3:36:57.104, -35:30:27.52, 1302.7, 22+-  5, 4.1+-1.3,  4.3 +- 0.8 ,  2.4 +- 0.5 ,  6.3, 0.190 +-0.003 ,  -64.3 +-  1.4 , 379
 750, 3:36:57.055, -35:30:24.98, 1300.0, 27+-  2, 6.4+-0.9, 16.2 +- 0.9 ,  9.1 +- 0.5 , 12.3, 0.1478+-0.0011,  -48.1 +-  0.6 , 128
 751, 3:36:56.859, -35:30:21.11, 1299.9, 26+-  4, 2.7+-0.6,  6.1 +- 0.6 ,  3.4 +- 0.4 ,  8.3, 0.066 +-0.003 ,  113   +-  3   , 322
 752, 3:36:56.839, -35:30:20.87, 1302.4, 32+-  3, 4.8+-0.5, 14.2 +- 1.4 ,  8.0 +- 0.8 ,  9.3, 0.1457+-0.0011,  -58.2 +-  0.6 , 353
 753, 3:36:56.720, -35:30:18.87, 1299.3, 28+-  6, 5.3+-0.9,  6.2 +- 1.1 ,  3.5 +- 0.6 ,  6.2, 0.193 +-0.002 ,   96.2 +-  1.0 , 592
 754, 3:36:57.097, -35:30:31.46, 1300.4, 18+- 23, 1  +-2  ,  2   +- 2   ,  1.0 +- 1.1 ,  5.2, 0.11  +-0.02  ,  -54   +- 12   , 751
 755, 3:36:57.237, -35:30:31.24, 1300.2, 12+- 10, 1.3+-1.4,  1.0 +- 0.7 ,  0.5 +- 0.4 ,  5.0, 0.09  +-0.02  ,   -7   +-174   , 767
 756, 3:36:57.144, -35:30:31.20, 1300.7,    -   , 1.9+-1.4,  0.8 +- 0.4 ,  0.5 +- 0.2 ,  6.5,       -       ,        -       , 734
 757, 3:36:57.212, -35:30:31.17, 1300.7,    -   ,    -    ,  0.4 +- 0.4 ,  0.2 +- 0.2 ,  5.4,       -       ,        -       , 751
 758, 3:36:57.172, -35:30:31.24, 1298.1, 28+- 11, 1.9+-1.4,  9   +- 6   ,  5   +- 3   ,  8.5, 0.140 +-0.005 ,   52   +-  3   , 745
 759, 3:36:57.155, -35:30:30.54, 1300.9, 18+- 23, 1  +-2  ,  3   +- 4   ,  2   +- 2   ,  8.8, 0.04  +-0.02  ,   39   +-155   , 675
 760, 3:36:57.132, -35:30:29.62, 1302.2, 32+-  3, 3.8+-0.5, 15.3 +- 1.2 ,  8.6 +- 0.7 ,  9.9, 0.0776+-0.0012,   46.4 +-  1.2 , 583
 761, 3:36:57.124, -35:30:28.58, 1300.2, 22+-  6, 2.7+-1.1,  4.4 +- 1.2 ,  2.5 +- 0.7 ,  9.6, 0.037 +-0.005 ,  136   +- 11   , 483
 762, 3:36:57.125, -35:30:27.86, 1300.5, 20+-  5, 4.1+-1.1,  4.5 +- 0.7 ,  2.5 +- 0.4 ,  8.1, 0.044 +-0.004 , -149   +-  7   , 417
 763, 3:36:57.079, -35:30:26.35, 1301.9, 22+-  3, 5.5+-0.9,  9.6 +- 1.0 ,  5.4 +- 0.5 ,  7.9, 0.082 +-0.002 ,  173.6 +-  1.4 , 263
 764, 3:36:57.057, -35:30:25.49, 1302.2, 18+-  2, 5.3+-0.7,  9.0 +- 0.6 ,  5.1 +- 0.3 ,  9.5, 0.105 +-0.002 ,   -3.9 +-  1.1 , 176
 765, 3:36:56.981, -35:30:22.80, 1297.8, 22+-  2, 6.1+-0.5, 19.1 +- 1.0 , 10.7 +- 0.5 , 12.1, 0.1562+-0.0012,  -36.6 +-  0.6 , 105
 766, 3:36:56.943, -35:30:22.27, 1298.5, 20+-  3, 6.3+-0.9, 11.1 +- 0.6 ,  6.2 +- 0.3 , 11.0, 0.079 +-0.002 ,  -34   +-  2   , 172
 767, 3:36:56.797, -35:30:20.60, 1304.7, 39+-  3, 5.3+-0.7, 20.1 +- 1.3 , 11.3 +- 0.7 , 10.1, 0.1292+-0.0008,  -60.9 +-  0.5 , 406
 768, 3:36:56.762, -35:30:20.23, 1303.5, 18+-  3, 3.4+-0.7,  5.2 +- 0.7 ,  2.9 +- 0.4 ,  7.6, 0.101 +-0.003 ,   38   +-  3   , 460
 769, 3:36:56.797, -35:30:20.23, 1301.7, 16+-  3, 3.2+-0.8,  4.8 +- 0.6 ,  2.7 +- 0.3 ,  8.9, 0.081 +-0.003 ,  -73   +-  3   , 432
 770, 3:36:56.714, -35:30:19.24, 1304.3, 27+- 29, 2  +-4  ,  4   +- 9   ,  3   +- 5   ,  8.7, 0.101 +-0.013 ,  -86   +- 12   , 568
 771, 3:36:56.775, -35:30:18.83, 1295.9, 41+-  3, 4.9+-0.6, 18.4 +- 1.4 , 10.3 +- 0.8 ,  9.4, 0.1271+-0.0009,  -62.4 +-  0.5 , 557
 772, 3:36:56.685, -35:30:18.50, 1301.1,    -   , 3  +-4  ,  0.6 +- 0.5 ,  0.3 +- 0.3 ,  4.9,       -       ,        -       , 645
 773, 3:36:56.613, -35:30:16.73, 1299.8, 22+- 18, 1  +-2  ,  4   +- 3   ,  2   +- 2   ,  9.1, 0.087 +-0.008 , -170   +-  7   , 830
 774, 3:36:57.151, -35:30:32.23, 1302.1,  8+- 48, 1  +-2  ,  1.1 +- 1.1 ,  0.6 +- 0.6 ,  5.6, 0.11  +-0.02  , -111   +- 17   , 834
 775, 3:36:57.179, -35:30:31.92, 1298.3, 18+- 22, 1  +-2  ,  3   +- 3   ,  2   +- 2   ,  7.2, 0.093 +-0.008 ,   21   +-  8   , 811
 776, 3:36:57.115, -35:30:31.46, 1304.9, 17+-  8, 3  +-2  ,  5   +- 2   ,  2.7 +- 1.3 ,  7.8, 0.171 +-0.007 ,   -5   +-  3   , 754
 777, 3:36:57.113, -35:30:30.69, 1305.3, 19+-  3, 5.0+-1.3,  8.2 +- 0.9 ,  4.6 +- 0.5 ,  8.9, 0.141 +-0.002 ,  110.4 +-  1.3 , 681
 778, 3:36:57.135, -35:30:30.12, 1302.5, 17+-  4, 4.2+-1.0,  6.7 +- 0.7 ,  3.7 +- 0.4 ,  9.2, 0.065 +-0.002 ,    2   +-177   , 630
 779, 3:36:57.078, -35:30:27.34, 1307.5, 34+-  2, 5.3+-0.5, 22   +- 2   , 12.2 +- 0.9 ,  9.2, 0.1185+-0.0007,  -23.6 +-  0.5 , 356
 780, 3:36:57.088, -35:30:26.70, 1301.8, 17+-  3, 3.9+-0.8,  5.8 +- 0.5 ,  3.3 +- 0.3 ,  8.0, 0.126 +-0.003 ,  -24   +-  2   , 298
 781, 3:36:57.060, -35:30:25.96, 1306.9, 33+-  2, 6.0+-0.6, 19.9 +- 1.1 , 11.2 +- 0.6 , 11.2, 0.1238+-0.0009,  -31.9 +-  0.6 , 221
 782, 3:36:57.036, -35:30:24.51, 1310.4, 28+-  4, 6.9+-0.9, 12.3 +- 1.1 ,  6.9 +- 0.6 ,  8.5, 0.152 +-0.002 ,  -27.8 +-  0.8 ,  81
 783, 3:36:56.815, -35:30:20.15, 1301.0,    -   , 3.2+-1.0,  2.0 +- 0.4 ,  1.1 +- 0.2 ,  7.6,       -       ,        -       , 426
 784, 3:36:56.766, -35:30:19.93, 1303.4, 27+- 13, 2  +-2  ,  3   +- 3   ,  2   +- 2   ,  8.1, 0.057 +-0.006 ,  -46   +-  8   , 477
 785, 3:36:56.746, -35:30:19.32, 1302.0, 23+- 21, 6  +-8  ,  3   +- 4   ,  2   +- 2   ,  8.4, 0.26  +-0.02  ,   80   +-  4   , 538
 786, 3:36:56.603, -35:30:17.83, 1303.7,  8+- 19, 3  +-2  ,  1.1 +- 0.9 ,  0.6 +- 0.5 ,  4.7, 0.228 +-0.015 ,  -95   +-  6   , 756
 787, 3:36:56.650, -35:30:17.56, 1303.2,    -   , 1  +-2  ,  0.9 +- 0.6 ,  0.5 +- 0.3 ,  5.5,       -       ,        -       , 741
 788, 3:36:57.106, -35:30:32.53, 1306.1,    -   , 3  +-4  ,  2   +- 3   ,  1   +- 2   ,  7.3,       -       ,        -       , 855
 789, 3:36:57.178, -35:30:32.51, 1304.1,    -   , 2  +-2  ,  0.7 +- 0.6 ,  0.4 +- 0.4 ,  5.6,       -       ,        -       , 866
 790, 3:36:57.116, -35:30:32.24, 1305.0,    -   , 1.9+-1.1,  0.8 +- 0.3 ,  0.5 +- 0.2 ,  8.2,       -       ,        -       , 828
 791, 3:36:57.037, -35:30:31.70, 1305.2,  7+- 44,    -    ,  0.6 +- 0.5 ,  0.3 +- 0.3 ,  5.2,       -       ,        -       , 768
 792, 3:36:57.074, -35:30:31.27, 1304.2,    -   , 1.1+-1.0,  0.8 +- 0.7 ,  0.4 +- 0.4 ,  5.6,       -       ,        -       , 730
 793, 3:36:57.106, -35:30:28.66, 1306.2, 22+-  4, 3.2+-0.7,  4.8 +- 0.7 ,  2.7 +- 0.4 ,  7.4, 0.066 +-0.004 ,   91   +-  3   , 486
 794, 3:36:57.090, -35:30:28.11, 1306.5, 25+-  4, 5.0+-0.8,  8.4 +- 0.8 ,  4.7 +- 0.4 ,  7.7, 0.096 +-0.002 , -146   +-  2   , 431
 795, 3:36:57.038, -35:30:24.02, 1304.0,    -   , 3  +-2  ,  1.0 +- 0.5 ,  0.6 +- 0.3 ,  4.9,       -       ,        -       ,  33
 796, 3:36:56.938, -35:30:22.54, 1305.9, 20+-  2, 6.3+-0.7, 13.5 +- 0.9 ,  7.6 +- 0.5 , 11.8, 0.2092+-0.0013,  -26.6 +-  0.6 , 156
 797, 3:36:56.589, -35:30:18.53, 1309.1, 22+-  5, 3.4+-0.7,  5.5 +- 1.0 ,  3.1 +- 0.5 ,  8.7, 0.099 +-0.004 ,   18   +-  2   , 718
 798, 3:36:57.147, -35:30:31.61, 1304.0, 10+- 13, 4  +-3  ,  2.1 +- 1.0 ,  1.2 +- 0.5 ,  5.1, 0.126 +-0.009 ,  168   +-  6   , 775
 799, 3:36:57.057, -35:30:28.94, 1312.3, 32+-  3, 5.4+-0.7, 13.4 +- 1.0 ,  7.5 +- 0.6 ,  9.1, 0.1545+-0.0011,   -5.0 +-  0.6 , 504
 800, 3:36:56.892, -35:30:21.77, 1304.6, 28+-  2, 5.2+-0.5, 19.5 +- 1.0 , 10.9 +- 0.6 , 11.8, 0.0515+-0.0011,   -1.5 +-  1.1 , 247
 801, 3:36:56.739, -35:30:20.46, 1306.8,    -   , 4  +-2  ,  2.2 +- 0.7 ,  1.2 +- 0.4 ,  5.5,       -       ,        -       , 463
 802, 3:36:56.707, -35:30:19.69, 1305.1, 20+- 23, 3  +-4  ,  9   +-10   ,  5   +- 5   ,  7.6, 0.069 +-0.010 ,   72   +- 12   , 541
 803, 3:36:56.570, -35:30:19.17, 1306.5, 17+-  9, 1.7+-1.1,  2.0 +- 1.0 ,  1.1 +- 0.6 ,  5.4, 0.048 +-0.007 ,   12   +-169   , 693
 804, 3:36:56.626, -35:30:17.88, 1306.5, 13+- 13, 2  +-2  ,  3   +- 2   ,  1.5 +- 1.0 ,  7.2, 0.070 +-0.011 ,  -12   +- 10   , 734
 805, 3:36:56.582, -35:30:17.84, 1306.2,    -   , 2  +-3  ,  1.4 +- 1.1 ,  0.8 +- 0.6 ,  8.2,       -       ,        -       , 771
 806, 3:36:57.147, -35:30:32.23, 1308.9, 16+- 14,    -    ,  1.1 +- 0.8 ,  0.6 +- 0.5 ,  5.4,       -       ,        -       , 833
 807, 3:36:57.043, -35:30:31.48, 1311.8, 11+-  8, 3  +-2  ,  1.9 +- 0.5 ,  1.1 +- 0.3 ,  7.4, 0.080 +-0.010 ,  150   +-  9   , 747
 808, 3:36:57.055, -35:30:31.04, 1310.1, 21+-  8, 2.2+-1.1,  4   +- 2   ,  2.3 +- 1.1 ,  7.7, 0.060 +-0.005 ,   77   +-  6   , 706
 809, 3:36:57.099, -35:30:30.76, 1311.4, 22+-  6, 5  +-2  ,  4.5 +- 0.7 ,  2.5 +- 0.4 ,  8.3, 0.108 +-0.003 ,  151   +-  3   , 684
 810, 3:36:57.111, -35:30:29.00, 1308.5, 15+-  7, 3.2+-1.5,  2.4 +- 0.7 ,  1.4 +- 0.4 ,  6.6, 0.188 +-0.007 ,  -98   +-  2   , 520
 811, 3:36:57.050, -35:30:27.04, 1314.5, 28+-  3, 6.2+-0.7, 15.5 +- 1.0 ,  8.7 +- 0.6 ,  9.4, 0.1562+-0.0013,  -25.6 +-  0.6 , 323
 812, 3:36:57.037, -35:30:24.20, 1308.0, 13+-  8, 3.7+-1.0,  2.8 +- 0.6 ,  1.6 +- 0.3 ,  6.0, 0.092 +-0.007 , -123   +-  5   ,  51
 813, 3:36:56.994, -35:30:23.24, 1307.5, 32+-  5, 5.1+-0.7, 10.3 +- 1.0 ,  5.8 +- 0.5 ,  9.4, 0.108 +-0.002 ,  -12.0 +-  1.2 ,  62
 814, 3:36:56.865, -35:30:21.37, 1306.6, 26+-  4, 6.1+-1.0,  9.2 +- 1.1 ,  5.2 +- 0.6 ,  6.7, 0.108 +-0.002 ,  164   +-  2   , 297
 815, 3:36:56.665, -35:30:19.32, 1311.0, 26+-  4, 3.2+-0.6,  6.3 +- 0.9 ,  3.6 +- 0.5 ,  7.6, 0.090 +-0.002 ,   51   +-  2   , 601
 816, 3:36:56.630, -35:30:18.72, 1308.5, 18+- 28, 3  +-3  ,  3   +- 3   ,  1   +- 2   ,  7.2, 0.25  +-0.02  ,  -75   +-  3   , 671
 817, 3:36:56.594, -35:30:17.15, 1305.2, 16+- 14, 2  +-2  ,  1.5 +- 1.1 ,  0.8 +- 0.6 ,  7.5, 0.04  +-0.02  ,   95   +- 27   , 812
 818, 3:36:57.089, -35:30:32.63, 1310.9, 11+- 11, 3  +-3  ,  1.4 +- 1.1 ,  0.8 +- 0.6 ,  5.1, 0.191 +-0.008 ,   83   +-  4   , 861
 819, 3:36:57.053, -35:30:32.64, 1310.8, 10+- 12, 3  +-2  ,  1.6 +- 1.0 ,  0.9 +- 0.6 ,  6.1, 0.228 +-0.010 ,  -81   +-  3   , 860
 820, 3:36:57.076, -35:30:30.54, 1308.6, 21+-  4, 6.0+-1.4,  8.0 +- 1.3 ,  4.5 +- 0.7 ,  6.7, 0.205 +-0.003 ,  -32.3 +-  1.0 , 660
 821, 3:36:57.075, -35:30:30.24, 1312.1, 21+-  5, 4.0+-1.0,  4.5 +- 1.0 ,  2.5 +- 0.6 ,  7.9, 0.061 +-0.004 ,  -34   +-  5   , 631
 822, 3:36:57.031, -35:30:30.23, 1310.5,  9+- 18, 3  +-2  ,  1.8 +- 0.7 ,  1.0 +- 0.4 ,  6.0, 0.135 +-0.010 , -120   +-  6   , 628
 823, 3:36:57.078, -35:30:29.65, 1310.9, 17+-  3, 6.0+-1.1,  7.2 +- 0.9 ,  4.0 +- 0.5 ,  8.2, 0.167 +-0.003 ,  -42.5 +-  1.4 , 575
 824, 3:36:57.062, -35:30:27.93, 1311.2, 26+-  3, 4.4+-0.6,  9.9 +- 0.9 ,  5.6 +- 0.5 ,  9.8, 0.0972+-0.0014,   -3.2 +-  1.3 , 409
 825, 3:36:56.961, -35:30:22.92, 1308.3, 18+-  3, 4.5+-0.8,  6.0 +- 0.5 ,  3.4 +- 0.3 ,  9.5, 0.118 +-0.003 , -150   +-  2   , 111
 826, 3:36:56.873, -35:30:22.04, 1313.5, 28+-  3, 3.8+-0.4, 13.2 +- 0.8 ,  7.4 +- 0.4 , 11.7, 0.0970+-0.0014,  -68.4 +-  0.9 , 245
 827, 3:36:56.834, -35:30:21.45, 1310.0, 16+-  6, 3.0+-0.7,  4.4 +- 0.8 ,  2.5 +- 0.5 ,  6.3, 0.080 +-0.003 , -136   +-  3   , 316
 828, 3:36:56.808, -35:30:21.23, 1310.7, 32+-  3, 5.4+-0.7, 12.8 +- 1.2 ,  7.2 +- 0.7 ,  7.5, 0.0621+-0.0014,   34   +-  2   , 353
 829, 3:36:56.725, -35:30:20.31, 1310.1, 25+-  3, 4.0+-0.8,  7.7 +- 1.2 ,  4.3 +- 0.7 ,  7.1, 0.189 +-0.002 , -101.8 +-  0.7 , 484
 830, 3:36:56.668, -35:30:19.71, 1311.3, 27+-  3, 3.4+-0.6,  9.3 +- 1.0 ,  5.2 +- 0.5 , 10.3, 0.098 +-0.002 ,   68.9 +-  1.0 , 573
 831, 3:36:56.551, -35:30:18.02, 1311.5, 16+-  7, 3.0+-1.2,  2.2 +- 0.7 ,  1.2 +- 0.4 ,  7.5, 0.205 +-0.007 , -105   +-  2   , 784
 832, 3:36:57.070, -35:30:33.40, 1312.3, 10+- 26, 2  +-2  ,  1.0 +- 0.7 ,  0.6 +- 0.4 ,  6.6, 0.089 +-0.013 , -113   +- 11   , 933
 833, 3:36:57.041, -35:30:32.34, 1313.1,    -   , 2  +-2  ,  1.5 +- 1.0 ,  0.8 +- 0.5 ,  7.6,       -       ,        -       , 830
 834, 3:36:57.022, -35:30:30.94, 1314.1, 22+-  4, 3.7+-0.9,  6.6 +- 0.9 ,  3.7 +- 0.5 ,  8.3, 0.047 +-0.002 ,    4   +-  3   , 696
 835, 3:36:57.062, -35:30:29.39, 1312.6, 13+-  4, 3.0+-1.0,  2.5 +- 0.5 ,  1.4 +- 0.3 ,  7.8, 0.152 +-0.006 ,   62   +-  3   , 549
 836, 3:36:57.098, -35:30:28.85, 1312.9,    -   , 3  +-5  ,  0.8 +- 0.7 ,  0.4 +- 0.4 ,  3.9,       -       ,        -       , 503
 837, 3:36:57.063, -35:30:28.34, 1311.0, 24+-  4, 4.5+-0.7,  9.8 +- 1.2 ,  5.5 +- 0.7 ,  8.7, 0.109 +-0.002 ,   54.9 +-  1.4 , 449
 838, 3:36:57.041, -35:30:26.75, 1314.6, 19+-  3, 6.7+-1.1,  7.2 +- 0.7 ,  4.0 +- 0.4 ,  7.8, 0.136 +-0.003 ,  -29   +-  2   , 294
 839, 3:36:56.824, -35:30:21.66, 1313.5, 20+- 33, 1  +-2  ,  3   +- 4   ,  2   +- 2   ,  6.8, 0.10  +-0.03  ,   59   +- 18   , 312
 840, 3:36:56.681, -35:30:20.09, 1313.5, 20+-  4, 4.1+-0.9,  5.2 +- 0.9 ,  2.9 +- 0.5 ,  7.8, 0.035 +-0.004 ,  142   +-  9   , 537
 841, 3:36:56.715, -35:30:19.97, 1311.0, 29+-  4, 3.4+-0.6,  8.4 +- 0.9 ,  4.7 +- 0.5 ,  7.7, 0.152 +-0.002 ,   71.9 +-  0.8 , 515
 842, 3:36:56.603, -35:30:19.39, 1311.4, 24+-  7, 2.4+-1.0,  4.0 +- 0.9 ,  2.3 +- 0.5 ,  7.0, 0.083 +-0.004 ,   -7   +-  4   , 650
 843, 3:36:56.505, -35:30:18.66, 1313.3, 17+-  7, 1.6+-0.9,  2.2 +- 0.9 ,  1.2 +- 0.5 ,  6.5, 0.137 +-0.007 ,  -51   +-  4   , 783
 844, 3:36:56.616, -35:30:18.46, 1307.9, 17+-  8, 3.4+-0.9,  4.3 +- 0.8 ,  2.4 +- 0.5 ,  8.1, 0.181 +-0.005 ,  -72   +-  2   , 700
 845, 3:36:56.579, -35:30:18.09, 1311.4,    -   , 1.8+-1.3,  1.3 +- 0.7 ,  0.7 +- 0.4 ,  6.7,       -       ,        -       , 757
 846, 3:36:57.014, -35:30:32.26, 1315.6,    -   , 3  +-3  ,  1   +- 2   ,  0.7 +- 1.0 ,  8.5,       -       ,        -       , 822
 847, 3:36:57.092, -35:30:31.96, 1314.6,  8+- 50, 1.1+-1.0,  0.9 +- 0.3 ,  0.5 +- 0.2 ,  7.2, 0.09  +-0.02  ,  107   +-  9   , 797
 848, 3:36:57.050, -35:30:30.49, 1316.4, 16+-  3, 3.4+-0.6,  5.3 +- 0.7 ,  3.0 +- 0.4 ,  7.8, 0.046 +-0.004 , -106   +-  5   , 653
 849, 3:36:57.052, -35:30:30.17, 1314.1, 14+-  5, 4.4+-1.1,  3.5 +- 0.8 ,  2.0 +- 0.4 ,  7.3, 0.115 +-0.005 ,  -36   +-  4   , 623
 850, 3:36:57.034, -35:30:27.71, 1317.4, 20+-  4, 4.3+-1.2,  5.4 +- 0.6 ,  3.1 +- 0.3 ,  8.1, 0.099 +-0.004 ,   30   +-  3   , 386
 851, 3:36:57.024, -35:30:26.23, 1316.6, 20+-  4, 4.9+-0.7,  8.0 +- 1.0 ,  4.5 +- 0.6 ,  7.8, 0.001 +-0.002 ,  157   +-100   , 245
 852, 3:36:56.967, -35:30:25.86, 1314.3, 12+- 16, 1.5+-0.8,  0.9 +- 0.4 ,  0.5 +- 0.2 ,  5.4, 0.11  +-0.02  ,  -89   +- 11   , 222
 853, 3:36:57.036, -35:30:25.21, 1312.7, 29+-  3, 6.0+-0.7, 19.3 +- 1.2 , 10.9 +- 0.7 , 10.0, 0.0827+-0.0011,  -25.9 +-  0.8 , 148
 854, 3:36:56.957, -35:30:24.95, 1315.6,    -   , 2  +-2  ,  0.6 +- 0.2 ,  0.36+- 0.13,  5.7,       -       ,        -       , 149
 855, 3:36:57.033, -35:30:24.07, 1315.9, 22+-  7, 3.4+-1.1,  3.0 +- 0.9 ,  1.7 +- 0.5 ,  6.5, 0.106 +-0.006 ,  -56   +-  5   ,  38
 856, 3:36:56.944, -35:30:22.98, 1315.1, 19+-  3, 5.5+-0.8,  6.9 +- 0.7 ,  3.9 +- 0.4 , 11.7, 0.104 +-0.002 ,   17   +-  2   , 124
 857, 3:36:56.689, -35:30:20.85, 1318.8, 42+-  2, 4.6+-0.4, 31   +- 2   , 17.3 +- 1.0 , 10.4, 0.0960+-0.0007,  -88.8 +-  0.3 , 485
 858, 3:36:56.559, -35:30:18.81, 1311.8, 27+-  5, 3.5+-0.7,  9   +- 2   ,  5.2 +- 1.0 ,  8.0, 0.055 +-0.002 ,   -9   +-  3   , 725
 859, 3:36:56.940, -35:30:32.03, 1316.7,    -   , 1.8+-1.3,  3   +- 2   ,  1.4 +- 1.2 ,  7.7,       -       ,        -       , 804
 860, 3:36:56.977, -35:30:31.74, 1314.6,    -   ,    -    ,  0.4 +- 0.3 ,  0.2 +- 0.2 ,  7.1,       -       ,        -       , 773
 861, 3:36:57.015, -35:30:30.29, 1317.8, 31+-  4, 4.5+-0.7, 13   +- 2   ,  7.1 +- 1.1 ,  7.9, 0.048 +-0.002 ,  -19   +-  2   , 634
 862, 3:36:57.088, -35:30:27.03, 1316.1,    -   , 1  +-2  ,  0.9 +- 0.5 ,  0.5 +- 0.3 ,  4.7,       -       ,        -       , 329
 863, 3:36:57.064, -35:30:26.66, 1317.2,    -   , 1.5+-1.5,  0.5 +- 0.3 ,  0.3 +- 0.2 ,  6.5,       -       ,        -       , 289
 864, 3:36:57.011, -35:30:26.61, 1321.0, 23+-  3, 4.6+-0.8,  9.1 +- 0.7 ,  5.1 +- 0.4 ,  9.3, 0.077 +-0.002 ,  -65   +-  2   , 282
 865, 3:36:56.938, -35:30:23.48, 1316.6,    -   , 2  +-2  ,  0.7 +- 0.5 ,  0.4 +- 0.3 ,  4.3,       -       ,        -       , 112
 866, 3:36:56.912, -35:30:22.76, 1319.6, 25+-  2, 5.9+-0.6, 16.5 +- 1.0 ,  9.3 +- 0.6 , 11.8, 0.2108+-0.0010,  -27.3 +-  0.4 , 167
 867, 3:36:56.901, -35:30:22.34, 1312.6, 23+-  2, 5.4+-0.5, 13.2 +- 0.8 ,  7.4 +- 0.5 ,  9.6, 0.2276+-0.0013,  -49.5 +-  0.5 , 201
 868, 3:36:56.934, -35:30:22.14, 1316.8, 15+- 14, 2.1+-1.2,  0.9 +- 0.4 ,  0.5 +- 0.2 ,  4.5, 0.10  +-0.02  ,  -82   +-  7   , 189
 869, 3:36:56.829, -35:30:21.78, 1317.8, 15+- 24,    -    ,  2   +- 4   ,  1   +- 2   ,  7.1,       -       ,        -       , 300
 870, 3:36:56.750, -35:30:20.90, 1314.3, 27+- 18, 6  +-3  ,  8   +- 4   ,  4   +- 2   ,  8.5, 0.255 +-0.008 ,  124   +-  2   , 425
 871, 3:36:56.664, -35:30:20.30, 1319.1, 26+-  5, 3.1+-0.6,  9.1 +- 1.3 ,  5.1 +- 0.7 ,  9.1, 0.030 +-0.002 ,   29   +-  6   , 540
 872, 3:36:56.635, -35:30:20.02, 1316.9, 23+-  5, 3.9+-0.6,  8.1 +- 1.0 ,  4.6 +- 0.6 ,  8.7, 0.070 +-0.002 ,  -48   +-  3   , 582
 873, 3:36:56.622, -35:30:19.73, 1314.6, 25+-  4, 2.6+-0.5,  7.8 +- 1.0 ,  4.4 +- 0.6 ,  8.1, 0.041 +-0.002 ,   47   +-  4   , 612
 874, 3:36:56.553, -35:30:19.40, 1317.2, 22+-  8, 4  +-2  ,  4   +- 2   ,  2.3 +- 0.9 ,  6.7, 0.106 +-0.006 ,  -99   +-  3   , 695
 875, 3:36:56.640, -35:30:19.12, 1314.5, 12+- 14, 3  +-2  ,  2.2 +- 1.1 ,  1.2 +- 0.6 ,  4.8, 0.100 +-0.014 ,   75   +-  7   , 636
 876, 3:36:56.580, -35:30:18.25, 1317.0, 22+- 13,    -    ,  1.6 +- 1.2 ,  0.9 +- 0.7 ,  5.0,       -       ,        -       , 745
 877, 3:36:56.878, -35:30:32.29, 1319.1, 13+- 13,    -    ,  0.7 +- 0.5 ,  0.4 +- 0.3 ,  5.7,       -       ,        -       , 840
 878, 3:36:56.973, -35:30:31.87, 1318.9, 11+- 11,    -    ,  0.9 +- 0.6 ,  0.5 +- 0.3 ,  5.9,       -       ,        -       , 787
 879, 3:36:57.024, -35:30:31.45, 1316.8, 16+-  5, 2.7+-1.0,  3.1 +- 1.1 ,  1.7 +- 0.6 ,  6.6, 0.115 +-0.004 ,  -93   +-  2   , 744
 880, 3:36:56.995, -35:30:31.49, 1317.8, 10+- 13, 3  +-2  ,  2.0 +- 0.9 ,  1.1 +- 0.5 ,  5.5, 0.103 +-0.010 ,  152   +-  7   , 748
 881, 3:36:56.996, -35:30:31.19, 1316.0, 19+-  6, 3.7+-1.2,  4.6 +- 0.8 ,  2.6 +- 0.5 ,  7.6, 0.191 +-0.005 ,  118   +-  2   , 720
 882, 3:36:57.006, -35:30:29.65, 1317.6, 24+-  6, 4.7+-1.3,  5.8 +- 1.0 ,  3.3 +- 0.6 ,  6.5, 0.155 +-0.003 ,  -69   +-  2   , 572
 883, 3:36:57.014, -35:30:28.17, 1318.5, 26+-  3, 6.4+-1.0, 11.4 +- 1.0 ,  6.4 +- 0.6 ,  9.2, 0.195 +-0.002 ,  -42.7 +-  0.6 , 429
 884, 3:36:56.961, -35:30:25.50, 1317.6, 11+- 15, 2  +-2  ,  1.3 +- 0.7 ,  0.7 +- 0.4 ,  4.0, 0.106 +-0.014 ,  103   +-  9   , 192
 885, 3:36:57.014, -35:30:25.06, 1318.8, 17+-  3, 5.7+-0.7, 10.4 +- 0.7 ,  5.8 +- 0.4 ,  9.4, 0.087 +-0.002 ,   13   +-  2   , 134
 886, 3:36:56.458, -35:30:19.71, 1319.5, 16+- 10, 2  +-2  ,  1.1 +- 0.5 ,  0.6 +- 0.3 ,  6.5, 0.057 +-0.013 ,    1   +-171   , 770
 887, 3:36:56.515, -35:30:19.29, 1318.6, 19+- 13, 3  +-3  ,  3   +- 3   ,  1.5 +- 1.4 ,  9.3, 0.069 +-0.010 , -101   +- 14   , 736
 888, 3:36:56.583, -35:30:19.14, 1317.1, 32+- 25, 4  +-6  ,  6   +- 6   ,  3   +- 3   ,  8.9, 0.193 +-0.015 ,  -67   +-  4   , 682
 889, 3:36:56.439, -35:30:19.03, 1319.2, 18+-  8, 2.0+-0.7,  2.0 +- 0.7 ,  1.1 +- 0.4 ,  7.6, 0.072 +-0.006 ,  109   +-  7   , 824
 890, 3:36:56.948, -35:30:32.67, 1321.6,    -   , 2  +-2  ,  0.7 +- 0.5 ,  0.4 +- 0.3 ,  6.0,       -       ,        -       , 865
 891, 3:36:56.963, -35:30:32.41, 1320.1,    -   , 2  +-2  ,  1.2 +- 1.1 ,  0.7 +- 0.6 ,  8.2,       -       ,        -       , 838
 892, 3:36:56.977, -35:30:30.72, 1319.7, 21+- 12, 3.3+-1.5, 11   +- 6   ,  6   +- 3   ,  9.0, 0.147 +-0.004 ,  -85   +-  2   , 676
 893, 3:36:56.978, -35:30:30.12, 1320.3, 24+-  3, 2.4+-0.5,  6.4 +- 0.7 ,  3.6 +- 0.4 ,  9.0, 0.083 +-0.002 ,   20   +-  2   , 619
 894, 3:36:56.953, -35:30:29.66, 1320.5,    -   , 3  +-3  ,  3   +- 2   ,  1.5 +- 1.3 ,  6.9,       -       ,        -       , 579
 895, 3:36:57.031, -35:30:29.47, 1320.2, 27+- 27, 3  +-3  ,  4   +- 5   ,  2   +- 3   ,  6.4, 0.12  +-0.02  ,  108   +- 11   , 554
 896, 3:36:56.952, -35:30:27.64, 1323.4, 11+- 15, 2  +-2  ,  1.1 +- 1.0 ,  0.6 +- 0.5 ,  4.6, 0.23  +-0.02  ,  101   +-  5   , 389
 897, 3:36:56.976, -35:30:23.30, 1317.6, 19+-  3, 4.9+-0.7,  8.8 +- 0.6 ,  5.0 +- 0.3 , 10.9, 0.043 +-0.002 ,   23   +-  4   ,  76
 898, 3:36:56.946, -35:30:23.18, 1321.7, 13+-  3, 5.0+-0.9,  7.3 +- 0.6 ,  4.1 +- 0.3 , 12.3, 0.221 +-0.002 ,  -58.6 +-  0.8 , 112
 899, 3:36:56.870, -35:30:23.10, 1321.3,    -   , 3.4+-1.4,  2.0 +- 0.8 ,  1.1 +- 0.5 ,  4.6,       -       ,        -       , 198
 900, 3:36:56.782, -35:30:21.93, 1324.3, 29+-  2, 6.6+-0.7, 18.6 +- 1.4 , 10.4 +- 0.8 , 11.1, 0.1339+-0.0012,  -71.5 +-  0.5 , 337
 901, 3:36:56.739, -35:30:21.46, 1321.1, 40+-  3, 4.1+-0.4, 22.2 +- 1.3 , 12.4 +- 0.7 ,  9.7, 0.0866+-0.0008,  -79.9 +-  0.5 , 404
 902, 3:36:56.625, -35:30:20.83, 1321.3, 20+-  4, 3.3+-0.9,  4.5 +- 1.0 ,  2.5 +- 0.6 ,  6.2, 0.026 +-0.004 ,  157   +- 11   , 548
 903, 3:36:56.564, -35:30:20.23, 1322.1,  7+- 30, 2.7+-0.9,  2.7 +- 0.5 ,  1.5 +- 0.3 ,  8.3, 0.085 +-0.007 ,   88   +-  4   , 639
 904, 3:36:56.541, -35:30:19.89, 1321.2, 24+-  4, 5.0+-0.8,  7.2 +- 0.8 ,  4.1 +- 0.5 ,  9.1, 0.200 +-0.002 ,  -50.8 +-  1.0 , 679
 905, 3:36:56.601, -35:30:19.53, 1320.8, 17+-  7, 3.7+-1.3,  3.0 +- 0.6 ,  1.7 +- 0.3 ,  7.8, 0.156 +-0.006 ,  -66   +-  3   , 644
 906, 3:36:56.894, -35:30:32.78, 1323.6, 17+- 23, 3  +-3  ,  1.8 +- 1.5 ,  1.0 +- 0.8 ,  9.1, 0.14  +-0.02  , -134   +- 10   , 884
 907, 3:36:56.925, -35:30:32.41, 1320.8,    -   , 2  +-3  ,  2   +- 3   ,  1   +- 2   ,  7.0,       -       ,        -       , 842
 908, 3:36:56.899, -35:30:32.22, 1323.3, 17+- 25, 3  +-4  ,  2   +- 3   ,  1   +- 2   ,  6.4, 0.03  +-0.02  ,  -13   +-158   , 828
 909, 3:36:56.916, -35:30:31.64, 1321.2, 10+- 26, 3  +-2  ,  4   +- 3   ,  2   +- 2   ,  7.4, 0.211 +-0.011 , -104   +-  3   , 772
 910, 3:36:57.025, -35:30:31.20, 1321.5, 18+-  9,    -    ,  1.7 +- 0.9 ,  1.0 +- 0.5 ,  5.5,       -       ,        -       , 720
 911, 3:36:56.960, -35:30:31.15, 1322.5, 19+-  4, 2.9+-0.8,  5.1 +- 0.9 ,  2.9 +- 0.5 ,  8.4, 0.067 +-0.003 , -125   +-  4   , 718
 912, 3:36:56.949, -35:30:30.72, 1322.4, 19+-  5, 5.0+-0.7,  6.5 +- 1.0 ,  3.7 +- 0.6 ,  8.4, 0.090 +-0.002 ,  174   +-  3   , 679
 913, 3:36:57.001, -35:30:29.17, 1322.0, 30+-  3, 4.8+-0.6, 12.9 +- 0.8 ,  7.3 +- 0.5 , 10.0, 0.1596+-0.0013,  -38.9 +-  0.7 , 527
 914, 3:36:56.959, -35:30:29.07, 1325.7, 28+-  3, 4.4+-0.7,  9.5 +- 1.0 ,  5.3 +- 0.6 ,  8.2, 0.133 +-0.002 ,   18.6 +-  1.0 , 522
 915, 3:36:56.989, -35:30:28.72, 1323.4, 38+-  3, 5.5+-0.5, 22.7 +- 1.4 , 12.8 +- 0.8 ,  9.7, 0.1421+-0.0009,  -47.3 +-  0.4 , 484
 916, 3:36:57.052, -35:30:27.91, 1324.5, 16+-  8, 5  +-2  ,  1.8 +- 0.6 ,  1.0 +- 0.3 ,  5.3, 0.183 +-0.009 ,  -54   +-  4   , 405
 917, 3:36:56.987, -35:30:28.18, 1325.1, 20+- 33,    -    ,  4   +- 5   ,  2   +- 3   ,  9.0,       -       ,        -       , 434
 918, 3:36:56.998, -35:30:27.30, 1323.1,  8+- 15, 3.8+-1.0,  3.9 +- 0.8 ,  2.2 +- 0.4 ,  6.8, 0.126 +-0.005 ,  -50   +-  3   , 349
 919, 3:36:57.003, -35:30:27.04, 1324.3, 19+-  3, 3.8+-0.7,  5.7 +- 0.6 ,  3.2 +- 0.3 ,  8.7, 0.125 +-0.003 ,  -28   +-  2   , 324
 920, 3:36:57.003, -35:30:25.43, 1321.8, 25+-  2, 8.0+-0.6, 21.5 +- 0.8 , 12.1 +- 0.4 , 11.3, 0.2373+-0.0011,   77.0 +-  0.2 , 171
 921, 3:36:57.019, -35:30:24.42, 1325.0, 18+-  7, 4  +-2  ,  3.7 +- 1.1 ,  2.1 +- 0.6 ,  6.5, 0.119 +-0.005 ,  -17   +-  4   ,  72
 922, 3:36:56.997, -35:30:23.51, 1321.7, 20+-  3, 5.4+-0.9,  8.0 +- 0.7 ,  4.5 +- 0.4 ,  7.7, 0.096 +-0.002 ,   46   +-  2   ,  45
 923, 3:36:56.876, -35:30:22.52, 1321.4, 20+-  3, 4.0+-0.6,  9.2 +- 0.7 ,  5.2 +- 0.4 , 10.0, 0.078 +-0.002 ,  148   +-  2   , 214
 924, 3:36:56.645, -35:30:21.20, 1325.8, 24+-  4, 5.8+-1.0,  9.3 +- 1.1 ,  5.2 +- 0.6 ,  7.1, 0.053 +-0.002 ,  -60   +-  4   , 511
 925, 3:36:56.617, -35:30:20.53, 1322.9, 28+-  3, 5.5+-0.7, 14.2 +- 1.2 ,  8.0 +- 0.7 ,  8.7, 0.177 +-0.002 ,  -68.7 +-  0.5 , 571
 926, 3:36:56.578, -35:30:19.80, 1321.4, 30+-  3, 3.5+-0.5, 12.5 +- 1.2 ,  7.0 +- 0.7 ,  8.5, 0.0500+-0.0013, -114   +-  2   , 649
 927, 3:36:56.424, -35:30:19.82, 1323.2, 16+- 32, 4  +-4  ,  2   +- 2   ,  1.2 +- 0.9 ,  8.8, 0.14  +-0.02  ,  -44   +-  9   , 800
 928, 3:36:56.449, -35:30:19.56, 1323.6,    -   , 3  +-4  ,  1   +- 2   ,  0.8 +- 0.8 ,  6.4,       -       ,        -       , 787
 929, 3:36:56.949, -35:30:32.46, 1324.9, 11+- 26,    -    ,  0.7 +- 0.5 ,  0.4 +- 0.3 ,  7.2,       -       ,        -       , 845
 930, 3:36:56.886, -35:30:31.63, 1325.0, 10+- 38, 2  +-2  ,  4   +- 5   ,  2   +- 3   ,  8.2, 0.046 +-0.009 ,  -20   +- 20   , 777
 931, 3:36:56.928, -35:30:30.29, 1324.8, 11+- 15, 2  +-2  ,  1.8 +- 1.3 ,  1.0 +- 0.7 ,  9.1, 0.034 +-0.014 ,   35   +- 30   , 643
 932, 3:36:56.941, -35:30:30.03, 1326.7, 22+-  4, 4.8+-0.9,  7.2 +- 0.9 ,  4.0 +- 0.5 ,  8.5, 0.094 +-0.002 ,  -42   +-  2   , 615
 933, 3:36:56.988, -35:30:29.61, 1323.0, 17+-  5, 2.1+-0.9,  3.3 +- 0.6 ,  1.9 +- 0.4 ,  7.6, 0.096 +-0.004 , -100   +-  3   , 570
 934, 3:36:56.947, -35:30:29.37, 1324.6, 18+-  6, 3.2+-1.3,  2.8 +- 0.8 ,  1.6 +- 0.4 ,  6.5, 0.193 +-0.008 , -119   +-  3   , 553
 935, 3:36:56.962, -35:30:28.43, 1325.2, 23+- 12, 2.7+-1.2,  7   +- 3   ,  4   +- 2   ,  9.4, 0.082 +-0.004 ,    1   +-176   , 461
 936, 3:36:56.995, -35:30:25.82, 1327.8, 21+-  3, 5.4+-0.7,  9.1 +- 0.8 ,  5.1 +- 0.5 ,  8.2, 0.068 +-0.002 ,   -5   +-  2   , 209
 937, 3:36:57.021, -35:30:24.05, 1325.8, 20+-  4, 4.9+-0.9,  4.9 +- 0.8 ,  2.7 +- 0.4 ,  6.6, 0.046 +-0.003 ,  150   +-  6   ,  38
 938, 3:36:56.839, -35:30:22.23, 1324.4, 27+-  4, 4.1+-0.7,  8.6 +- 0.9 ,  4.8 +- 0.5 ,  7.4, 0.061 +-0.002 ,  -96   +-  2   , 266
 939, 3:36:56.677, -35:30:21.45, 1324.4, 22+-  4, 4.8+-1.1,  7.4 +- 0.8 ,  4.2 +- 0.5 ,  8.0, 0.034 +-0.003 ,  -23   +-  7   , 466
 940, 3:36:56.552, -35:30:20.31, 1325.9, 18+- 23, 3  +-2  ,  6   +- 4   ,  3   +- 2   , 10.7, 0.076 +-0.008 ,  140   +-  8   , 647
 941, 3:36:56.860, -35:30:32.08, 1326.9, 20+- 35, 2  +-3  ,  5   +- 9   ,  3   +- 5   ,  9.3, 0.04  +-0.02  ,  105   +- 26   , 825
 942, 3:36:56.841, -35:30:31.90, 1328.0, 18+-  5, 2.4+-0.8,  3.5 +- 1.0 ,  2.0 +- 0.6 ,  8.7, 0.059 +-0.005 ,   24   +-  6   , 814
 943, 3:36:56.886, -35:30:30.90, 1325.6,    -   , 5  +-3  ,  3   +- 3   ,  2   +- 2   ,  9.8,       -       ,        -       , 708
 944, 3:36:56.901, -35:30:30.42, 1328.3, 27+-  3, 4.1+-0.6,  9.1 +- 1.0 ,  5.1 +- 0.6 ,  8.6, 0.085 +-0.002 ,   29   +-  2   , 659
 945, 3:36:57.030, -35:30:29.32, 1326.7, 14+- 12, 1  +-2  ,  0.8 +- 0.5 ,  0.5 +- 0.3 ,  4.5, 0.02  +-0.02  ,  179   +- 93   , 541
 946, 3:36:56.955, -35:30:27.93, 1329.5, 25+-  3, 3.5+-0.4, 10.4 +- 1.0 ,  5.8 +- 0.6 ,  9.7, 0.033 +-0.002 ,   25   +-  3   , 416
 947, 3:36:57.018, -35:30:27.44, 1319.0, 23+-  3, 5.6+-0.7, 10.9 +- 1.0 ,  6.1 +- 0.6 ,  8.6, 0.144 +-0.002 ,  -27.8 +-  0.9 , 360
 948, 3:36:56.986, -35:30:26.86, 1327.6, 15+-  5, 4.2+-0.8,  5.1 +- 0.5 ,  2.9 +- 0.3 ,  8.8, 0.063 +-0.004 , -102   +-  3   , 309
 949, 3:36:56.907, -35:30:26.79, 1327.4, 14+- 11, 1.6+-0.5,  1.4 +- 0.4 ,  0.8 +- 0.2 ,  6.5, 0.089 +-0.004 ,    0   +-174   , 330
 950, 3:36:56.986, -35:30:26.59, 1326.3, 13+-  3, 4.8+-1.0,  4.7 +- 0.5 ,  2.6 +- 0.3 ,  8.7, 0.078 +-0.003 ,   44   +-  4   , 283
 951, 3:36:56.754, -35:30:22.88, 1327.6, 11+- 14, 3  +-2  ,  1.7 +- 0.7 ,  1.0 +- 0.4 ,  6.5, 0.048 +-0.012 ,  145   +- 19   , 333
 952, 3:36:56.858, -35:30:22.69, 1327.5, 17+-  2, 5.4+-0.8,  7.8 +- 0.8 ,  4.4 +- 0.4 ,  8.4, 0.121 +-0.003 ,  -95.4 +-  1.1 , 225
 953, 3:36:56.721, -35:30:22.59, 1327.7,    -   , 2  +-3  ,  0.6 +- 0.7 ,  0.3 +- 0.4 ,  6.2,       -       ,        -       , 377
 954, 3:36:56.795, -35:30:22.29, 1327.7, 27+-  3, 5.1+-0.8, 10.8 +- 1.0 ,  6.1 +- 0.6 ,  8.0, 0.017 +-0.002 , -148   +-  8   , 308
 955, 3:36:56.742, -35:30:22.01, 1327.8, 24+-  2, 4.2+-0.6,  9.6 +- 1.0 ,  5.4 +- 0.5 ,  8.8, 0.035 +-0.002 ,  -84   +-  4   , 374
 956, 3:36:56.696, -35:30:21.64, 1327.8, 23+- 23, 6  +-7  ,  5   +- 7   ,  3   +- 4   ,  9.3, 0.206 +-0.015 ,  -35   +-  6   , 438
 957, 3:36:56.557, -35:30:20.67, 1327.0, 16+-  4, 3.1+-0.7,  3.4 +- 0.4 ,  1.9 +- 0.2 , 11.4, 0.104 +-0.004 ,  178   +-  3   , 625
 958, 3:36:56.406, -35:30:20.68, 1327.7,  7+- 33, 2.1+-1.3,  2   +- 2   ,  1.3 +- 1.1 ,  5.2, 0.020 +-0.013 ,  137   +- 53   , 783
 959, 3:36:56.591, -35:30:20.65, 1325.7, 21+-  4, 4.4+-0.8,  7.9 +- 0.9 ,  4.4 +- 0.5 ,  8.8, 0.087 +-0.002 ,  136   +-  2   , 590
 960, 3:36:56.469, -35:30:19.91, 1325.0, 25+- 32, 3  +-4  ,  3   +- 7   ,  1   +- 4   ,  8.6, 0.10  +-0.02  , -124   +- 12   , 750
 961, 3:36:56.752, -35:30:32.48, 1329.7, 17+- 12, 1.7+-1.3,  1.9 +- 0.9 ,  1.1 +- 0.5 ,  7.6, 0.012 +-0.011 ,  -50   +-157   , 896
 962, 3:36:56.814, -35:30:31.89, 1330.5, 21+- 11, 3  +-2  ,  4   +- 2   ,  2.3 +- 1.1 ,  9.1, 0.091 +-0.006 , -128   +-  6   , 821
 963, 3:36:56.852, -35:30:31.34, 1328.3, 12+- 14, 2.7+-1.1,  1.9 +- 0.8 ,  1.1 +- 0.5 ,  6.2, 0.144 +-0.010 ,   55   +-  5   , 758
 964, 3:36:56.856, -35:30:30.56, 1329.3, 27+-  4, 5.5+-0.9,  9.4 +- 1.3 ,  5.3 +- 0.7 ,  8.2, 0.161 +-0.002 ,   62.6 +-  1.0 , 685
 965, 3:36:56.861, -35:30:29.90, 1335.2, 18+-  4, 7  +-2  ,  5.2 +- 0.7 ,  2.9 +- 0.4 ,  8.9, 0.211 +-0.003 ,   79.4 +-  1.3 , 624
 966, 3:36:57.020, -35:30:28.96, 1329.5,  7+- 43, 2  +-2  ,  1.0 +- 0.7 ,  0.6 +- 0.4 ,  4.7, 0.059 +-0.012 ,   15   +-163   , 506
 967, 3:36:56.924, -35:30:28.23, 1330.6, 15+-  8, 7  +-3  ,  4.8 +- 0.6 ,  2.7 +- 0.4 ,  8.3, 0.190 +-0.004 ,   31   +-  2   , 452
 968, 3:36:56.976, -35:30:27.56, 1329.2, 19+-  3, 4.0+-0.8,  4.9 +- 0.6 ,  2.7 +- 0.3 ,  7.8, 0.077 +-0.004 ,   -4   +-  3   , 377
 969, 3:36:56.971, -35:30:27.19, 1329.6, 20+-  3, 5.1+-1.1,  6.9 +- 0.9 ,  3.9 +- 0.5 ,  7.4, 0.071 +-0.002 ,   19   +-  2   , 343
 970, 3:36:56.962, -35:30:26.66, 1330.7, 18+-  3, 4.0+-0.6,  5.7 +- 0.7 ,  3.2 +- 0.4 ,  8.0, 0.091 +-0.003 ,    2   +-  2   , 295
 971, 3:36:56.987, -35:30:26.37, 1329.1, 19+-  4, 6.0+-1.1,  5.8 +- 0.6 ,  3.3 +- 0.3 ,  7.5, 0.010 +-0.004 , -108   +- 19   , 262
 972, 3:36:57.003, -35:30:24.80, 1328.8, 25+-  2, 6.8+-0.7, 18.0 +- 0.9 , 10.1 +- 0.5 , 11.9, 0.0779+-0.0010,    0   +-179   , 112
 973, 3:36:56.922, -35:30:23.25, 1328.6, 25+-  2, 4.7+-0.5, 15.3 +- 0.9 ,  8.6 +- 0.5 , 13.6, 0.2362+-0.0010,  -54.1 +-  0.4 , 135
 974, 3:36:56.627, -35:30:21.59, 1329.1, 24+-  5, 3.5+-0.8,  6.4 +- 1.3 ,  3.6 +- 0.7 ,  6.2, 0.144 +-0.003 ,    4.4 +-  1.2 , 512
 975, 3:36:56.475, -35:30:20.85, 1329.5, 23+-  4, 2.8+-0.6,  6.6 +- 0.9 ,  3.7 +- 0.5 ,  8.0, 0.057 +-0.002 ,   37   +-  4   , 702
 976, 3:36:56.601, -35:30:21.01, 1328.8, 28+-  3, 4.0+-0.5, 12.3 +- 1.1 ,  6.9 +- 0.6 ,  9.4, 0.063 +-0.002 ,   12.8 +-  1.5 , 564
 977, 3:36:56.770, -35:30:32.15, 1330.9, 13+- 13, 2.0+-1.5,  1.1 +- 0.7 ,  0.6 +- 0.4 ,  6.7, 0.12  +-0.02  ,   44   +- 10   , 860
 978, 3:36:56.782, -35:30:31.87, 1331.8, 18+- 10, 2.0+-1.0,  2.9 +- 1.0 ,  1.6 +- 0.6 ,  9.9, 0.108 +-0.006 ,  140   +-  5   , 830
 979, 3:36:56.788, -35:30:31.35, 1332.0, 14+-  7, 2.1+-1.0,  2.3 +- 0.7 ,  1.3 +- 0.4 ,  6.6, 0.050 +-0.007 ,  -53   +- 10   , 781
 980, 3:36:56.772, -35:30:31.06, 1335.0, 22+-  3, 4.0+-0.9,  7.5 +- 1.0 ,  4.2 +- 0.6 ,  7.7, 0.108 +-0.002 ,  -21   +-  2   , 762
 981, 3:36:56.927, -35:30:28.81, 1332.5, 26+-  4, 4.2+-0.7,  7.1 +- 1.1 ,  4.0 +- 0.6 ,  7.7, 0.083 +-0.003 ,  -95   +-  2   , 504
 982, 3:36:56.908, -35:30:28.48, 1332.5, 23+-  3, 7  +-2  ,  8.0 +- 1.0 ,  4.5 +- 0.6 ,  7.8, 0.185 +-0.003 ,  122.8 +-  0.9 , 480
 983, 3:36:56.926, -35:30:27.97, 1331.5, 20+-  4, 4.2+-0.8,  5.7 +- 0.6 ,  3.2 +- 0.4 , 10.2, 0.165 +-0.003 , -117.1 +-  1.2 , 427
 984, 3:36:56.972, -35:30:26.07, 1333.7, 20+-  2, 5.8+-0.8, 10.9 +- 0.8 ,  6.1 +- 0.4 , 11.4, 0.020 +-0.002 , -134   +-  7   , 238
 985, 3:36:56.978, -35:30:25.17, 1332.1, 15+-  2, 6.0+-0.8,  8.1 +- 0.7 ,  4.6 +- 0.4 , 10.8, 0.117 +-0.002 ,  -31.4 +-  1.5 , 155
 986, 3:36:57.009, -35:30:23.66, 1331.2, 20+-  6, 3.8+-1.1,  3.6 +- 0.6 ,  2.0 +- 0.4 ,  6.1, 0.060 +-0.005 ,  141   +-  6   ,  29
 987, 3:36:56.762, -35:30:22.45, 1330.2, 21+-  4, 3.1+-0.6,  5.3 +- 0.9 ,  3.0 +- 0.5 ,  6.5, 0.048 +-0.002 ,  163   +-  4   , 336
 988, 3:36:56.686, -35:30:22.32, 1331.0, 16+-  4, 2.6+-1.0,  2.7 +- 0.6 ,  1.5 +- 0.3 ,  6.4, 0.033 +-0.005 ,  -85   +- 12   , 424
 989, 3:36:56.655, -35:30:22.16, 1334.2, 43+-  3, 4.2+-0.5, 23   +- 2   , 12.7 +- 0.9 ,  8.6, 0.0613+-0.0007,  -85.9 +-  0.7 , 462
 990, 3:36:56.611, -35:30:22.08, 1332.3, 25+-  3, 5.0+-0.8, 12   +- 2   ,  6.7 +- 0.9 ,  7.0, 0.0742+-0.0015,  -22   +-  2   , 513
 991, 3:36:56.503, -35:30:22.11, 1330.8,    -   , 3  +-2  ,  1.3 +- 0.7 ,  0.7 +- 0.4 ,  5.2,       -       ,        -       , 631
 992, 3:36:56.519, -35:30:21.53, 1333.2, 19+-  6, 3.4+-1.0,  5.0 +- 0.7 ,  2.8 +- 0.4 ,  9.3, 0.054 +-0.003 ,  -17   +-  5   , 630
 993, 3:36:56.573, -35:30:21.53, 1331.3, 33+-  3, 4.5+-0.6, 16   +- 2   ,  9.0 +- 0.9 ,  7.8, 0.1001+-0.0013,  -85.4 +-  0.7 , 572
 994, 3:36:56.524, -35:30:21.22, 1330.7, 26+-  4, 3.7+-0.5, 12.3 +- 1.2 ,  6.9 +- 0.7 ,  9.5, 0.0518+-0.0010,    0   +-178   , 636
 995, 3:36:56.434, -35:30:20.93, 1330.3, 21+-  5, 2.0+-0.6,  4.7 +- 1.3 ,  2.7 +- 0.7 ,  6.6, 0.035 +-0.003 ,  -51   +-  7   , 743
 996, 3:36:56.530, -35:30:20.85, 1329.3, 21+-  5, 2.5+-0.5,  6.2 +- 0.9 ,  3.5 +- 0.5 ,  8.3, 0.032 +-0.002 ,  176   +-  7   , 644
 997, 3:36:56.393, -35:30:20.49, 1331.7,    -   , 2  +-2  ,  2.1 +- 1.2 ,  1.2 +- 0.7 ,  4.9,       -       ,        -       , 804
 998, 3:36:56.359, -35:30:19.98, 1330.1,    -   ,    -    ,  0.6 +- 0.7 ,  0.3 +- 0.4 ,  5.4,       -       ,        -       , 859
 999, 3:36:56.792, -35:30:32.35, 1331.3, 17+- 17, 2  +-2  ,  3   +- 2   ,  1.7 +- 1.2 ,  7.5, 0.106 +-0.014 ,   79   +-  8   , 871
1000, 3:36:56.890, -35:30:29.95, 1331.9, 29+-  3, 5.5+-0.8, 12.3 +- 1.4 ,  6.9 +- 0.8 ,  9.0, 0.1618+-0.0013,   44.6 +-  0.6 , 619
1001, 3:36:56.948, -35:30:29.48, 1333.4, 10+- 34, 1.3+-1.1,  0.7 +- 0.4 ,  0.4 +- 0.2 ,  6.1, 0.09  +-0.02  , -125   +- 13   , 563
1002, 3:36:56.893, -35:30:29.28, 1333.2, 37+-  3, 5.0+-0.6, 18.2 +- 1.3 , 10.2 +- 0.7 ,  9.3, 0.1071+-0.0010,   31.9 +-  0.8 , 557
1003, 3:36:56.876, -35:30:28.61, 1333.7, 12+-  6, 4.2+-1.2,  3.0 +- 0.5 ,  1.7 +- 0.3 ,  7.6, 0.099 +-0.005 ,  149   +-  4   , 502
1004, 3:36:56.945, -35:30:26.88, 1333.2, 19+-  3, 4.2+-0.7,  5.0 +- 0.7 ,  2.8 +- 0.4 ,  7.5, 0.138 +-0.003 ,  -70   +-  2   , 321
1005, 3:36:57.012, -35:30:26.88, 1332.0, 10+- 28, 3  +-2  ,  1.0 +- 0.4 ,  0.5 +- 0.2 ,  5.2, 0.22  +-0.02  ,   75   +-  5   , 307
1006, 3:36:57.005, -35:30:24.35, 1333.7, 20+-  3, 5.2+-0.6,  9.8 +- 0.8 ,  5.5 +- 0.5 , 10.5, 0.076 +-0.002 ,   90.0 +-  1.3 ,  71
1007, 3:36:56.962, -35:30:23.52, 1330.4, 17+-  2, 4.5+-0.6,  8.4 +- 0.7 ,  4.7 +- 0.4 , 11.5, 0.158 +-0.002 ,  -54.7 +-  0.9 ,  84
1008, 3:36:56.852, -35:30:22.96, 1332.8, 20+-  2, 3.8+-0.5,  9.7 +- 0.8 ,  5.5 +- 0.4 , 10.6, 0.121 +-0.002 , -111.3 +-  0.9 , 221
1009, 3:36:56.414, -35:30:22.93, 1332.5,    -   , 1.3+-1.0,  0.8 +- 0.3 ,  0.5 +- 0.2 ,  7.7,       -       ,        -       , 717
1010, 3:36:56.711, -35:30:22.19, 1333.4, 22+-  4, 4.1+-0.8,  5.2 +- 0.8 ,  2.9 +- 0.4 ,  6.4, 0.037 +-0.003 ,  -99   +-  6   , 400
1011, 3:36:56.532, -35:30:22.22, 1332.5, 17+- 11, 3  +-3  ,  1.2 +- 0.6 ,  0.7 +- 0.4 ,  5.2, 0.13  +-0.02  , -123   +- 10   , 596
1012, 3:36:56.394, -35:30:21.44, 1335.3,    -   , 3  +-2  ,  1.6 +- 0.6 ,  0.9 +- 0.3 ,  6.8,       -       ,        -       , 770
1013, 3:36:56.381, -35:30:21.09, 1333.9, 14+- 17, 2.5+-1.4,  3.2 +- 1.4 ,  1.8 +- 0.8 ,  9.0, 0.064 +-0.006 ,  -23   +-  8   , 795
1014, 3:36:56.713, -35:30:32.12, 1337.2, 17+- 12, 1.5+-1.4,  3   +- 2   ,  1.8 +- 1.3 ,  5.5, 0.130 +-0.010 ,  129   +-  6   , 881
1015, 3:36:56.816, -35:30:30.72, 1332.2, 22+-  4, 4.3+-0.9,  6.1 +- 1.1 ,  3.5 +- 0.6 ,  7.1, 0.077 +-0.003 , -143   +-  3   , 714
1016, 3:36:56.776, -35:30:30.42, 1336.9, 12+- 29, 5  +-4  ,  6   +-12   ,  3   +- 7   ,  8.5, 0.11  +-0.02  ,   14   +-  8   , 705
1017, 3:36:56.887, -35:30:28.80, 1337.3, 20+-  5, 3.6+-0.6,  6.1 +- 0.7 ,  3.4 +- 0.4 ,  8.9, 0.070 +-0.002 ,  -96   +-  3   , 514
1018, 3:36:57.000, -35:30:28.14, 1334.2,    -   , 1.5+-0.9,  1.3 +- 0.6 ,  0.7 +- 0.3 ,  5.6,       -       ,        -       , 428
1019, 3:36:56.914, -35:30:27.77, 1334.3, 18+-  4, 3.3+-0.7,  4.3 +- 0.7 ,  2.4 +- 0.4 ,  7.3, 0.025 +-0.004 ,   77   +- 10   , 413
1020, 3:36:56.935, -35:30:27.30, 1334.7, 22+-  2, 4.5+-0.8,  9.9 +- 0.9 ,  5.6 +- 0.5 ,  8.6, 0.073 +-0.002 ,   41   +-  2   , 363
1021, 3:36:56.952, -35:30:26.37, 1336.6, 15+-  4, 3.5+-0.7,  5.3 +- 0.7 ,  3.0 +- 0.4 ,  8.5, 0.070 +-0.002 ,    8   +-  3   , 272
1022, 3:36:56.886, -35:30:26.24, 1335.3, 16+- 11, 3  +-3  ,  1.0 +- 0.6 ,  0.6 +- 0.3 ,  4.1, 0.124 +-0.015 ,  111   +-  7   , 295
1023, 3:36:56.961, -35:30:25.72, 1336.9, 24+-  2, 5.0+-0.6, 14.4 +- 0.9 ,  8.1 +- 0.5 ,  9.1, 0.1548+-0.0011,    5.5 +-  0.5 , 211
1024, 3:36:57.020, -35:30:25.64, 1334.8,    -   , 1  +-2  ,  0.4 +- 0.3 ,  0.3 +- 0.2 ,  4.2,       -       ,        -       , 188
1025, 3:36:56.938, -35:30:23.63, 1335.4, 12+-  3, 3.6+-0.7,  5.0 +- 0.5 ,  2.8 +- 0.3 , 12.8, 0.156 +-0.003 ,  -96.7 +-  1.3 , 111
1026, 3:36:56.470, -35:30:22.08, 1336.8,    -   , 2  +-3  ,  1.1 +- 0.8 ,  0.6 +- 0.5 ,  6.3,       -       ,        -       , 669
1027, 3:36:56.443, -35:30:21.93, 1334.3,    -   , 2  +-2  ,  0.4 +- 0.3 ,  0.2 +- 0.2 ,  4.3,       -       ,        -       , 703
1028, 3:36:56.380, -35:30:21.66, 1338.3, 15+-  6, 2.9+-0.8,  4.5 +- 0.7 ,  2.5 +- 0.4 ,  9.8, 0.120 +-0.005 ,  -45   +-  3   , 780
1029, 3:36:56.365, -35:30:21.51, 1336.6, 15+-  7, 2.2+-0.9,  2.6 +- 1.2 ,  1.5 +- 0.7 ,  6.8, 0.073 +-0.006 ,  -73   +-  6   , 800
1030, 3:36:56.457, -35:30:21.13, 1333.2,    -   , 2.9+-1.2,  2.4 +- 0.7 ,  1.3 +- 0.4 ,  6.8,       -       ,        -       , 711
1031, 3:36:56.685, -35:30:32.37, 1337.1, 16+- 34,    -    ,  2   +- 3   ,  1.3 +- 1.5 ,  8.5,       -       ,        -       , 916
1032, 3:36:56.691, -35:30:32.01, 1337.1, 11+- 29, 2  +-3  ,  0.7 +- 1.0 ,  0.4 +- 0.6 ,  6.1, 0.05  +-0.02  ,  123   +- 30   , 882
1033, 3:36:56.808, -35:30:30.35, 1335.3, 14+- 30, 2  +-2  ,  2   +- 4   ,  1   +- 2   ,  7.1, 0.32  +-0.02  ,   43   +-  4   , 684
1034, 3:36:56.852, -35:30:28.61, 1341.3, 22+-  5, 4.1+-1.1,  4.9 +- 0.6 ,  2.8 +- 0.3 ,  9.5, 0.208 +-0.003 ,   53.8 +-  1.3 , 513
1035, 3:36:56.900, -35:30:28.14, 1336.3, 27+-  4, 3.6+-0.9,  7.2 +- 1.0 ,  4.0 +- 0.6 ,  8.4, 0.026 +-0.002 ,  107   +-  6   , 451
1036, 3:36:56.875, -35:30:28.12, 1337.8, 24+-  7, 3.9+-0.7,  6.9 +- 1.0 ,  3.9 +- 0.5 ,  8.2, 0.071 +-0.002 ,  -95   +-  2   , 459
1037, 3:36:56.917, -35:30:26.79, 1337.7, 24+-  3, 4.9+-0.7,  8.5 +- 0.9 ,  4.8 +- 0.5 ,  8.4, 0.107 +-0.002 ,  -59   +-  2   , 324
1038, 3:36:56.973, -35:30:24.80, 1338.0, 14+-  2, 5.4+-0.7,  8.6 +- 0.6 ,  4.8 +- 0.4 , 10.7, 0.156 +-0.002 ,   47.1 +-  1.1 , 127
1039, 3:36:56.903, -35:30:23.37, 1337.7, 19+-  2, 5.4+-0.7,  8.9 +- 0.8 ,  5.0 +- 0.5 , 11.1, 0.079 +-0.002 ,   28   +-  2   , 154
1040, 3:36:56.877, -35:30:23.22, 1335.0, 28+-  2, 5.1+-0.4, 18.5 +- 1.0 , 10.4 +- 0.6 ,  9.5, 0.1496+-0.0010,  -51.2 +-  0.5 , 186
1041, 3:36:56.440, -35:30:22.66, 1336.6, 15+- 10, 4  +-2  ,  3.6 +- 1.3 ,  2.0 +- 0.7 ,  6.2, 0.204 +-0.005 , -168   +-  3   , 692
1042, 3:36:56.689, -35:30:22.60, 1336.9, 23+- 11, 3.4+-1.2, 11   +- 5   ,  6   +- 3   , 10.0, 0.052 +-0.005 ,  -50   +-  8   , 411
1043, 3:36:56.549, -35:30:22.65, 1340.7, 21+- 16, 3  +-3  ,  8   +- 9   ,  5   +- 5   ,  9.7, 0.179 +-0.006 ,  -73   +-  2   , 568
1044, 3:36:56.432, -35:30:22.33, 1337.8, 15+- 62, 2  +-3  ,  3   +- 4   ,  2   +- 2   ,  7.9, 0.098 +-0.012 ,   17   +- 16   , 706
1045, 3:36:56.520, -35:30:22.10, 1338.2, 23+-  4, 3.1+-0.7,  5.7 +- 0.5 ,  3.2 +- 0.3 , 12.7, 0.033 +-0.004 ,  -10   +-  5   , 613
1046, 3:36:56.564, -35:30:22.08, 1337.3, 22+-  3, 3.6+-0.6,  7.7 +- 0.9 ,  4.3 +- 0.5 ,  9.9, 0.107 +-0.002 ,   -1   +-179   , 564
1047, 3:36:56.544, -35:30:21.78, 1336.2, 21+-  4, 3.2+-0.7,  7.1 +- 0.8 ,  4.0 +- 0.4 ,  9.9, 0.040 +-0.003 ,  -96   +-  3   , 595
1048, 3:36:56.341, -35:30:21.62, 1337.3,    -   , 2  +-2  ,  0.8 +- 0.9 ,  0.5 +- 0.5 ,  6.0,       -       ,        -       , 825
1049, 3:36:56.419, -35:30:21.34, 1334.9, 25+-  3, 3.0+-0.6, 10   +- 2   ,  5.5 +- 0.9 ,  6.8, 0.060 +-0.002 ,  -53   +-  2   , 745
1050, 3:36:56.722, -35:30:31.27, 1338.9, 16+- 28,    -    ,  1.2 +- 1.4 ,  0.7 +- 0.8 ,  6.0,       -       ,        -       , 803
1051, 3:36:56.617, -35:30:31.02, 1339.1,  9+- 38,    -    ,  0.4 +- 0.2 ,  0.21+- 0.09,  5.4,       -       ,        -       , 842
1052, 3:36:56.743, -35:30:30.73, 1337.6, 26+-  4, 3.7+-0.7,  8.6 +- 1.3 ,  4.8 +- 0.7 ,  7.1, 0.051 +-0.002 ,  139   +-  4   , 747
1053, 3:36:56.688, -35:30:30.36, 1339.6, 21+-  5, 3.9+-1.3,  3.8 +- 0.7 ,  2.2 +- 0.4 ,  8.1, 0.215 +-0.005 ,   75.9 +-  1.2 , 746
1054, 3:36:56.768, -35:30:29.87, 1338.0, 25+-  5, 2.9+-0.7,  6.8 +- 1.4 ,  3.8 +- 0.8 ,  7.1, 0.081 +-0.002 ,   24   +-  3   , 661
1055, 3:36:56.820, -35:30:28.96, 1341.9, 27+-  4, 3.9+-0.8,  7.4 +- 1.0 ,  4.2 +- 0.6 ,  7.2, 0.115 +-0.002 ,   57.5 +-  1.4 , 558
1056, 3:36:56.808, -35:30:28.65, 1343.1, 14+-  5, 2.4+-0.7,  2.9 +- 0.6 ,  1.6 +- 0.3 ,  6.7, 0.083 +-0.006 ,   92   +-  4   , 537
1057, 3:36:56.951, -35:30:25.34, 1338.2, 18+-  2, 4.9+-0.5, 12.4 +- 0.8 ,  7.0 +- 0.5 , 13.9, 0.074 +-0.002 ,   79.0 +-  1.2 , 184
1058, 3:36:56.970, -35:30:23.80, 1338.6, 25+-  2, 5.4+-0.7, 15.4 +- 0.8 ,  8.7 +- 0.4 , 12.9, 0.0901+-0.0013,  -66.9 +-  1.0 ,  75
1059, 3:36:56.544, -35:30:23.37, 1341.0,    -   , 3.2+-1.3,  2.1 +- 0.7 ,  1.2 +- 0.4 ,  6.1,       -       ,        -       , 564
1060, 3:36:56.832, -35:30:23.25, 1336.9, 19+-  3, 4.6+-1.0,  6.2 +- 0.5 ,  3.5 +- 0.3 , 10.7, 0.160 +-0.002 , -176.4 +-  1.2 , 236
1061, 3:36:56.818, -35:30:22.73, 1334.3, 32+-  2, 4.8+-0.5, 17.5 +- 1.1 ,  9.9 +- 0.6 ,  9.0, 0.1232+-0.0010,  -36.2 +-  0.6 , 266
1062, 3:36:56.493, -35:30:21.79, 1337.7, 35+-  3, 3.9+-0.6, 13.0 +- 1.3 ,  7.3 +- 0.7 ,  9.2, 0.0976+-0.0012,  -86.5 +-  0.6 , 651
1063, 3:36:56.668, -35:30:32.00, 1340.4, 13+-  6, 2.7+-1.0,  3.0 +- 0.7 ,  1.7 +- 0.4 ,  7.9, 0.079 +-0.007 ,   12   +-  5   , 892
1064, 3:36:56.587, -35:30:31.39, 1341.4,    -   , 2  +-2  ,  2   +- 3   ,  1   +- 2   ,  6.4,       -       ,        -       , 890
1065, 3:36:56.706, -35:30:30.60, 1341.7, 23+- 11, 2.7+-1.2,  9   +- 5   ,  5   +- 3   ,  8.9, 0.046 +-0.004 ,  113   +-  7   , 755
1066, 3:36:56.821, -35:30:30.43, 1340.5, 11+- 20,    -    ,  1.9 +- 1.5 ,  1.0 +- 0.8 ,  6.9,       -       ,        -       , 686
1067, 3:36:56.666, -35:30:30.06, 1341.6,  9+- 18, 2.0+-1.4,  1.6 +- 0.6 ,  0.9 +- 0.3 ,  7.1, 0.024 +-0.008 , -173   +- 35   , 736
1068, 3:36:56.840, -35:30:29.58, 1339.0, 18+- 16, 2  +-2  ,  3   +- 4   ,  1   +- 2   ,  7.2, 0.200 +-0.012 ,  112   +-  4   , 604
1069, 3:36:56.634, -35:30:29.39, 1340.8, 16+-  8, 5  +-2  ,  2.9 +- 0.7 ,  1.6 +- 0.4 ,  7.6, 0.188 +-0.007 ,   65   +-  3   , 707
1070, 3:36:56.786, -35:30:29.39, 1340.5, 22+-  4, 3.1+-0.7,  6.2 +- 0.9 ,  3.5 +- 0.5 ,  8.3, 0.074 +-0.002 ,   79   +-  2   , 611
1071, 3:36:56.763, -35:30:28.72, 1343.9, 10+- 30, 2  +-2  ,  4   +- 2   ,  2.4 +- 1.1 , 10.3, 0.044 +-0.009 ,  160   +- 17   , 568
1072, 3:36:56.860, -35:30:28.92, 1339.0, 18+-  3, 3.4+-0.6,  5.8 +- 0.9 ,  3.3 +- 0.5 ,  8.2, 0.159 +-0.002 ,    7.5 +-  1.1 , 536
1073, 3:36:56.860, -35:30:27.91, 1340.4, 19+-  9, 4.1+-1.1,  7.3 +- 1.5 ,  4.1 +- 0.8 ,  9.3, 0.111 +-0.004 ,  -36   +-  3   , 448
1074, 3:36:56.896, -35:30:27.18, 1340.7, 35+- 15, 3  +-2  , 10   +-10   ,  6   +- 6   ,  9.4, 0.140 +-0.006 ,   58   +-  3   , 368
1075, 3:36:56.930, -35:30:26.17, 1340.4, 24+-  3, 5.7+-0.8, 10.6 +- 1.0 ,  5.9 +- 0.6 ,  7.4, 0.051 +-0.002 ,   80   +-  2   , 264
1076, 3:36:56.969, -35:30:24.43, 1341.4, 22+-  2, 5.6+-0.5, 15.1 +- 0.8 ,  8.5 +- 0.4 , 11.3, 0.1164+-0.0013,   28.2 +-  0.9 , 103
1077, 3:36:56.998, -35:30:24.02, 1340.9, 28+-  2, 4.3+-0.4, 18.6 +- 0.9 , 10.5 +- 0.5 , 13.0, 0.0761+-0.0009,  -15.8 +-  0.9 ,  52
1078, 3:36:56.432, -35:30:23.88, 1346.6, 25+- 18, 4  +-5  ,  5   +- 5   ,  3   +- 3   ,  8.0, 0.10  +-0.02  ,  164   +-  8   , 691
1079, 3:36:56.539, -35:30:23.68, 1340.8, 13+- 18, 1.9+-0.9,  1.5 +- 0.6 ,  0.8 +- 0.3 ,  6.1, 0.179 +-0.014 ,  -92   +-  3   , 568
1080, 3:36:56.809, -35:30:23.22, 1342.1, 16+-  3, 4.2+-0.7,  6.3 +- 0.7 ,  3.5 +- 0.4 ,  8.5, 0.072 +-0.003 ,   -6   +-  2   , 263
1081, 3:36:56.745, -35:30:23.10, 1338.6, 44+-  3, 5.2+-0.4, 26   +- 2   , 14.5 +- 0.9 ,  9.9, 0.1095+-0.0006,  -86.8 +-  0.4 , 337
1082, 3:36:56.555, -35:30:22.98, 1344.2, 30+-  3, 5.4+-0.5, 14.7 +- 1.0 ,  8.3 +- 0.6 ,  9.9, 0.103 +-0.002 , -130.6 +-  1.2 , 556
1083, 3:36:56.638, -35:30:22.87, 1340.4, 37+-  3, 4.0+-0.6, 16.1 +- 1.2 ,  9.1 +- 0.7 ,  8.7, 0.0208+-0.0012,  124   +-  4   , 463
1084, 3:36:56.425, -35:30:22.93, 1341.3, 15+- 10, 2.4+-1.0,  2.6 +- 1.0 ,  1.5 +- 0.6 ,  5.8, 0.060 +-0.006 ,   14   +-  8   , 704
1085, 3:36:56.749, -35:30:22.71, 1339.0, 16+-  6, 4.0+-0.9,  4.5 +- 0.6 ,  2.5 +- 0.3 ,  7.3, 0.019 +-0.004 ,  -51   +- 16   , 342
1086, 3:36:56.491, -35:30:22.78, 1341.4, 25+-  4, 3.4+-0.8,  7.1 +- 0.7 ,  4.0 +- 0.4 ,  8.7, 0.054 +-0.002 , -106   +-  3   , 632
1087, 3:36:56.460, -35:30:22.43, 1340.4, 13+- 57, 2  +-3  ,  2   +- 5   ,  1   +- 3   ,  7.6, 0.12  +-0.03  ,  -46   +- 16   , 673
1088, 3:36:56.578, -35:30:22.33, 1339.7, 19+-  3, 4.3+-1.3,  5.6 +- 0.8 ,  3.2 +- 0.5 ,  8.5, 0.031 +-0.003 ,  140   +-  8   , 543
1089, 3:36:56.393, -35:30:22.34, 1341.6, 20+-  5, 2.9+-0.8,  4.1 +- 0.9 ,  2.3 +- 0.5 ,  7.1, 0.068 +-0.004 ,  -18   +-  4   , 750
1090, 3:36:56.753, -35:30:22.08, 1338.2, 11+- 18, 4  +-2  ,  2.1 +- 0.6 ,  1.2 +- 0.3 ,  6.1, 0.155 +-0.007 ,   -7   +-  4   , 360
1091, 3:36:56.398, -35:30:21.88, 1338.4, 20+-  5, 2.3+-0.7,  5.7 +- 1.1 ,  3.2 +- 0.6 ,  9.1, 0.066 +-0.002 , -146   +-  3   , 754
1092, 3:36:56.662, -35:30:31.75, 1339.9,    -   , 1.6+-1.5,  2.0 +- 1.1 ,  1.1 +- 0.6 ,  6.1,       -       ,        -       , 875
1093, 3:36:56.619, -35:30:31.56, 1342.5,  9+- 31, 1.0+-1.5,  0.8 +- 0.9 ,  0.4 +- 0.5 ,  5.4, 0.08  +-0.02  ,  178   +- 20   , 883
1094, 3:36:56.627, -35:30:31.17, 1342.6, 14+- 16, 2  +-2  ,  2.1 +- 1.4 ,  1.2 +- 0.8 ,  7.6, 0.143 +-0.008 ,   55   +-  4   , 847
1095, 3:36:56.686, -35:30:31.01, 1340.6, 27+-  5, 4.6+-1.0,  9   +- 2   ,  5.0 +- 0.9 ,  6.8, 0.112 +-0.003 ,   60   +-  2   , 800
1096, 3:36:56.635, -35:30:30.82, 1343.2, 14+-  9, 2.3+-1.0,  2.3 +- 0.8 ,  1.3 +- 0.4 ,  7.3, 0.152 +-0.006 ,  156   +-  4   , 815
1097, 3:36:56.667, -35:30:29.88, 1344.7,    -   , 2  +-3  ,  2   +- 2   ,  1.0 +- 1.4 ,  9.6,       -       ,        -       , 721
1098, 3:36:56.691, -35:30:29.88, 1342.6, 16+-  6, 2.3+-0.8,  3.3 +- 0.7 ,  1.8 +- 0.4 ,  7.6, 0.028 +-0.004 ,   10   +-170   , 706
1099, 3:36:56.729, -35:30:29.81, 1342.8, 26+-  4, 3.5+-0.6,  8.8 +- 1.0 ,  4.9 +- 0.6 ,  8.5, 0.062 +-0.003 ,  -14   +-  2   , 678
1100, 3:36:56.814, -35:30:29.69, 1340.4, 24+-  3, 3.1+-0.7,  6.8 +- 0.9 ,  3.8 +- 0.5 ,  9.3, 0.121 +-0.002 ,  122   +-  2   , 624
1101, 3:36:56.707, -35:30:29.46, 1344.2, 24+-  4, 4.6+-0.8,  8.1 +- 1.1 ,  4.5 +- 0.6 ,  8.0, 0.181 +-0.002 ,   36.3 +-  1.0 , 662
1102, 3:36:56.765, -35:30:29.17, 1342.7, 15+-  5, 2.0+-0.9,  2.7 +- 0.7 ,  1.5 +- 0.4 ,  7.4, 0.042 +-0.005 ,  153   +-  8   , 603
1103, 3:36:56.500, -35:30:29.28, 1344.0,    -   , 1.5+-1.5,  1.2 +- 0.7 ,  0.7 +- 0.4 ,  5.5,       -       ,        -       , 805
1104, 3:36:56.711, -35:30:28.98, 1343.1, 25+-  4, 2.9+-0.5,  7.0 +- 1.1 ,  4.0 +- 0.6 ,  7.5, 0.087 +-0.002 ,  106   +-  2   , 622
1105, 3:36:56.850, -35:30:27.67, 1344.1, 26+-  4, 4.3+-0.9,  9.4 +- 1.2 ,  5.3 +- 0.7 ,  8.0, 0.123 +-0.002 ,  -52.6 +-  1.2 , 433
1106, 3:36:56.863, -35:30:27.20, 1344.0, 25+-  2, 4.5+-0.7, 12.8 +- 0.8 ,  7.2 +- 0.4 , 10.0, 0.0537+-0.0014,    1   +-179   , 386
1107, 3:36:56.956, -35:30:24.99, 1343.6, 14+-  2, 6.2+-0.6, 11.8 +- 0.6 ,  6.6 +- 0.4 , 11.7, 0.117 +-0.002 ,    6.5 +-  0.9 , 153
1108, 3:36:56.621, -35:30:24.50, 1342.9,    -   ,    -    ,  0.8 +- 0.6 ,  0.5 +- 0.3 ,  5.5,       -       ,        -       , 479
1109, 3:36:56.914, -35:30:23.81, 1342.4, 30+-  2, 5.8+-0.5, 22.9 +- 1.1 , 12.9 +- 0.6 , 12.9, 0.0979+-0.0009,  -54.1 +-  0.7 , 138
1110, 3:36:56.610, -35:30:23.33, 1343.1, 29+-  4, 4.2+-0.7, 12.0 +- 1.3 ,  6.7 +- 0.7 ,  7.7, 0.1270+-0.0014,  152.6 +-  0.9 , 489
1111, 3:36:56.639, -35:30:23.43, 1344.0, 28+- 17, 3  +-2  , 11   +- 7   ,  6   +- 4   , 10.0, 0.080 +-0.006 ,  -53   +-  6   , 455
1112, 3:36:56.642, -35:30:31.41, 1343.9,    -   , 1.1+-1.4,  0.9 +- 0.9 ,  0.5 +- 0.5 ,  6.6,       -       ,        -       , 858
1113, 3:36:56.600, -35:30:31.19, 1343.3,  8+- 26,    -    ,  1.5 +- 0.9 ,  0.9 +- 0.5 ,  6.0,       -       ,        -       , 866
1114, 3:36:56.563, -35:30:30.80, 1346.3, 22+-  7, 2.3+-0.6,  6   +- 2   ,  3.1 +- 0.8 ,  8.0, 0.035 +-0.003 ,   78   +-  6   , 861
1115, 3:36:56.673, -35:30:29.32, 1346.9, 26+-  4, 2.3+-0.7,  7.1 +- 1.2 ,  4.0 +- 0.7 ,  7.5, 0.068 +-0.003 ,   58   +-  2   , 673
1116, 3:36:56.876, -35:30:29.11, 1345.6, 20+- 11, 3  +-2  ,  2.1 +- 1.0 ,  1.2 +- 0.5 ,  6.2, 0.089 +-0.011 ,  -39   +- 10   , 547
1117, 3:36:56.737, -35:30:29.18, 1343.8, 18+-  4, 4.8+-1.1,  6.5 +- 1.2 ,  3.7 +- 0.7 ,  7.8, 0.207 +-0.003 ,   55.7 +-  1.4 , 621
1118, 3:36:56.550, -35:30:28.83, 1346.2,    -   , 3  +-2  ,  1.5 +- 0.9 ,  0.8 +- 0.5 , 10.2,       -       ,        -       , 735
1119, 3:36:56.507, -35:30:28.84, 1346.0,    -   , 2  +-2  ,  1.5 +- 0.7 ,  0.8 +- 0.4 ,  6.1,       -       ,        -       , 772
1120, 3:36:56.732, -35:30:28.36, 1346.3, 12+-  8, 5.1+-1.3,  3.2 +- 0.8 ,  1.8 +- 0.5 ,  6.9, 0.092 +-0.006 ,  -38   +-  5   , 561
1121, 3:36:56.458, -35:30:28.32, 1345.4,    -   , 1.2+-1.4,  0.8 +- 0.7 ,  0.5 +- 0.4 ,  5.3,       -       ,        -       , 789
1122, 3:36:56.832, -35:30:28.00, 1344.0, 28+-  8, 3.2+-0.7,  5.6 +- 1.1 ,  3.2 +- 0.6 ,  8.2, 0.038 +-0.003 ,  130   +-  6   , 470
1123, 3:36:56.882, -35:30:26.68, 1345.9, 28+-  3, 4.9+-0.7, 13.7 +- 1.0 ,  7.7 +- 0.6 ,  9.7, 0.0422+-0.0013,   16   +-  2   , 334
1124, 3:36:56.848, -35:30:26.17, 1344.0,    -   , 2  +-2  ,  1.5 +- 1.4 ,  0.8 +- 0.8 ,  5.5, 0.14  +-0.02  ,   14   +- 13   , 317
1125, 3:36:56.909, -35:30:25.82, 1346.3, 40+-  2, 4.8+-0.4, 32.7 +- 1.1 , 18.4 +- 0.6 , 11.6, 0.0303+-0.0005,   27   +-  2   , 247
1126, 3:36:56.389, -35:30:25.25, 1350.1, 28+-  6, 2.5+-0.8,  9   +- 2   ,  4.8 +- 1.1 ,  6.6, 0.081 +-0.002 ,  -76   +-  2   , 753
1127, 3:36:56.933, -35:30:25.10, 1343.8, 19+-  3, 5.1+-0.7,  9.8 +- 0.7 ,  5.5 +- 0.4 , 12.2, 0.015 +-0.002 ,  161   +-  8   , 177
1128, 3:36:56.500, -35:30:24.95, 1348.5, 15+-  7, 3.2+-1.3,  3.5 +- 1.1 ,  2.0 +- 0.6 ,  5.9, 0.277 +-0.006 , -118.4 +-  1.4 , 623
1129, 3:36:56.439, -35:30:24.73, 1346.6, 13+- 21, 2  +-2  ,  3   +- 5   ,  2   +- 3   ,  7.0, 0.131 +-0.015 ,  -82   +-  3   , 689
1130, 3:36:56.470, -35:30:24.03, 1344.5, 21+-  7, 5  +-2  ,  3.5 +- 0.9 ,  2.0 +- 0.5 ,  5.8, 0.140 +-0.005 ,  -31   +-  3   , 648
1131, 3:36:56.548, -35:30:23.88, 1346.4, 18+- 10, 4  +-2  ,  6   +- 2   ,  3.1 +- 1.3 ,  7.0, 0.135 +-0.005 , -157   +-  3   , 558
1132, 3:36:56.837, -35:30:23.83, 1346.9, 36+-  2, 4.2+-0.4, 23.5 +- 1.2 , 13.2 +- 0.7 , 11.4, 0.1183+-0.0007,  -93.2 +-  0.3 , 226
1133, 3:36:56.804, -35:30:23.61, 1345.3, 22+-  2, 4.9+-0.7, 10.9 +- 0.9 ,  6.1 +- 0.5 ,  9.4, 0.095 +-0.002 ,  -75.2 +-  1.3 , 264
1134, 3:36:56.518, -35:30:23.36, 1345.1, 19+- 16, 3  +-2  ,  1.8 +- 1.3 ,  1.0 +- 0.7 ,  4.3, 0.088 +-0.014 ,  155   +- 14   , 594
1135, 3:36:56.362, -35:30:23.30, 1343.4,    -   , 2  +-2  ,  3   +- 2   ,  1.5 +- 1.1 ,  5.8,       -       ,        -       , 774
1136, 3:36:56.465, -35:30:23.24, 1341.2, 33+-  4, 5.7+-0.8, 15   +- 2   ,  8.2 +- 0.9 , 10.2, 0.0241+-0.0015,  177   +-  3   , 655
1137, 3:36:56.512, -35:30:22.95, 1345.9,    -   ,    -    ,  0.5 +- 0.5 ,  0.3 +- 0.3 ,  5.2,       -       ,        -       , 605
1138, 3:36:56.380, -35:30:22.87, 1343.5, 36+-  4, 3.5+-0.6, 17   +- 2   ,  9.4 +- 0.9 ,  9.6, 0.0367+-0.0014,   -9   +-  2   , 756
1139, 3:36:56.399, -35:30:22.10, 1344.4, 15+-  8, 1.5+-0.9,  1.5 +- 0.5 ,  0.8 +- 0.3 ,  6.8, 0.047 +-0.008 ,   20   +- 16   , 748
1140, 3:36:56.700, -35:30:29.68, 1347.7,  9+- 18, 2.6+-1.4,  1.1 +- 0.5 ,  0.6 +- 0.3 ,  6.7, 0.100 +-0.011 ,  120   +-  9   , 683
1141, 3:36:56.505, -35:30:29.57, 1348.5, 13+- 14, 2  +-2  ,  2.5 +- 0.7 ,  1.4 +- 0.4 ,  7.8, 0.038 +-0.006 , -176   +- 19   , 820
1142, 3:36:56.808, -35:30:29.14, 1345.9,    -   , 2.6+-1.1,  1.8 +- 0.6 ,  1.0 +- 0.3 ,  6.5,       -       ,        -       , 579
1143, 3:36:56.650, -35:30:29.06, 1349.3, 23+-  4, 4.2+-0.7,  8.8 +- 1.0 ,  5.0 +- 0.6 ,  9.5, 0.046 +-0.002 , -152   +-  4   , 671
1144, 3:36:56.753, -35:30:28.94, 1346.5, 20+-  5, 4.1+-0.9,  5.1 +- 0.7 ,  2.9 +- 0.4 ,  7.6, 0.050 +-0.004 ,   63   +-  7   , 592
1145, 3:36:56.618, -35:30:28.58, 1349.9, 20+-  5, 2.0+-0.4,  6.2 +- 1.4 ,  3.5 +- 0.8 ,  6.2, 0.028 +-0.003 , -137   +-  9   , 662
1146, 3:36:56.663, -35:30:28.36, 1347.0, 23+-  4, 3.6+-0.7,  8.2 +- 1.1 ,  4.6 +- 0.6 ,  7.9, 0.087 +-0.003 ,  122   +-  2   , 611
1147, 3:36:56.899, -35:30:27.95, 1346.6,    -   , 1.1+-1.2,  0.8 +- 0.6 ,  0.4 +- 0.3 ,  5.6,       -       ,        -       , 435
1148, 3:36:56.809, -35:30:27.71, 1347.3, 20+-  3, 3.7+-0.6,  7.2 +- 0.8 ,  4.0 +- 0.4 , 10.5, 0.081 +-0.002 ,   -7   +-  2   , 459
1149, 3:36:56.808, -35:30:27.42, 1348.2, 14+-  3, 3.3+-0.7,  5.5 +- 0.6 ,  3.1 +- 0.3 ,  9.6, 0.035 +-0.003 ,  -16   +-  7   , 438
1150, 3:36:56.916, -35:30:25.34, 1347.2, 18+-  2, 5.7+-1.2, 10.0 +- 0.9 ,  5.6 +- 0.5 , 10.3, 0.060 +-0.002 ,    0   +-178   , 207
1151, 3:36:56.661, -35:30:24.98, 1347.1, 22+-  5, 3.7+-1.3,  3.4 +- 0.7 ,  1.9 +- 0.4 ,  6.6, 0.153 +-0.004 ,  150   +-  2   , 444
1152, 3:36:56.909, -35:30:24.86, 1348.1, 25+-  2, 4.7+-0.4, 19.2 +- 1.0 , 10.8 +- 0.6 , 12.7, 0.0345+-0.0010,   81   +-  2   , 181
1153, 3:36:56.946, -35:30:24.44, 1345.8, 32+-  2, 3.8+-0.3, 22.9 +- 1.1 , 12.9 +- 0.6 , 14.4, 0.0778+-0.0008,  -16.8 +-  0.6 , 124
1154, 3:36:56.597, -35:30:24.73, 1348.6, 36+-  3, 4.3+-0.6, 16.4 +- 1.0 ,  9.2 +- 0.6 , 10.7, 0.0769+-0.0009, -113.1 +-  1.1 , 510
1155, 3:36:56.716, -35:30:24.54, 1346.7,    -   , 1.9+-1.3,  0.8 +- 0.3 ,  0.4 +- 0.2 ,  6.2,       -       ,        -       , 373
1156, 3:36:56.485, -35:30:24.35, 1346.8, 13+- 17, 2  +-2  ,  1   +- 2   ,  0.8 +- 0.9 ,  7.2, 0.10  +-0.02  ,  171   +- 14   , 632
1157, 3:36:56.418, -35:30:24.28, 1347.4, 24+- 24, 2  +-2  ,  3   +- 3   ,  1.7 +- 1.5 ,  8.1, 0.085 +-0.013 ,  162   +- 15   , 709
1158, 3:36:56.476, -35:30:23.61, 1345.0, 25+-  4, 6.3+-1.2, 10.8 +- 1.3 ,  6.1 +- 0.8 ,  7.4, 0.067 +-0.002 , -147   +-  2   , 641
1159, 3:36:56.779, -35:30:23.40, 1343.5, 24+-  3, 5.0+-1.0,  7.3 +- 1.1 ,  4.1 +- 0.6 ,  7.1, 0.158 +-0.002 ,  -37.4 +-  1.3 , 294
1160, 3:36:56.561, -35:30:23.26, 1344.6,    -   , 3  +-4  ,  2   +- 3   ,  1   +- 2   ,  7.2,       -       ,        -       , 545
1161, 3:36:56.310, -35:30:23.26, 1346.9, 12+- 29,    -    ,  1.4 +- 1.0 ,  0.8 +- 0.6 ,  5.5,       -       ,        -       , 834
1162, 3:36:56.520, -35:30:30.71, 1346.3, 12+- 12, 2.3+-1.3,  1.9 +- 1.1 ,  1.1 +- 0.6 ,  6.0, 0.169 +-0.005 , -162   +-  4   , 885
1163, 3:36:56.494, -35:30:29.15, 1349.1,    -   ,    -    ,  1.1 +- 0.7 ,  0.6 +- 0.4 ,  6.5,       -       ,        -       , 804
1164, 3:36:56.698, -35:30:28.78, 1347.0,    -   , 3  +-2  ,  4   +- 3   ,  2   +- 2   , 10.1,       -       ,        -       , 616
1165, 3:36:56.660, -35:30:28.73, 1347.2, 14+-  4, 3.6+-1.0,  3.9 +- 0.7 ,  2.2 +- 0.4 ,  9.2, 0.119 +-0.004 ,  -42   +-  3   , 640
1166, 3:36:56.711, -35:30:28.21, 1347.4, 26+-  4, 3.8+-0.7,  9.2 +- 1.3 ,  5.2 +- 0.7 ,  7.1, 0.057 +-0.002 , -119   +-  3   , 565
1167, 3:36:56.467, -35:30:27.89, 1348.0, 18+-  5, 2.0+-0.8,  3.5 +- 0.7 ,  2.0 +- 0.4 ,  7.8, 0.068 +-0.005 ,   50   +-  6   , 759
1168, 3:36:56.763, -35:30:27.73, 1349.2, 15+-  6, 2.1+-0.6,  2.8 +- 0.5 ,  1.6 +- 0.3 ,  8.5, 0.088 +-0.006 ,   73   +-  4   , 492
1169, 3:36:56.457, -35:30:27.48, 1348.4,    -   , 3  +-2  ,  3   +- 3   ,  2   +- 2   ,  7.0,       -       ,        -       , 749
1170, 3:36:56.364, -35:30:27.38, 1352.4, 27+- 10, 3.1+-1.2,  7   +- 2   ,  3.9 +- 1.3 ,  8.4, 0.024 +-0.004 ,  -47   +- 14   , 841
1171, 3:36:56.795, -35:30:27.03, 1347.3, 19+-  3, 4.5+-0.8,  8.1 +- 1.0 ,  4.5 +- 0.6 ,  8.7, 0.045 +-0.003 ,   31   +-  4   , 417
1172, 3:36:56.847, -35:30:26.72, 1348.8, 23+-  3, 4.2+-0.6,  8.0 +- 1.0 ,  4.5 +- 0.6 ,  7.0, 0.056 +-0.002 ,  114   +-  3   , 358
1173, 3:36:56.387, -35:30:26.30, 1348.4, 14+- 36, 2  +-2  ,  2   +- 5   ,  1   +- 3   ,  7.5, 0.10  +-0.02  , -119   +- 15   , 778
1174, 3:36:56.700, -35:30:26.09, 1349.9, 14+-  5, 3.1+-0.8,  2.8 +- 0.7 ,  1.5 +- 0.4 ,  6.6, 0.057 +-0.006 ,   60   +-  8   , 444
1175, 3:36:56.435, -35:30:25.86, 1350.5, 15+-  7, 3.8+-1.2,  5.3 +- 1.0 ,  3.0 +- 0.5 ,  9.1, 0.118 +-0.005 ,  104   +-  2   , 715
1176, 3:36:56.473, -35:30:24.83, 1348.0, 17+-  8, 3  +-2  ,  3.2 +- 0.8 ,  1.8 +- 0.4 ,  6.6, 0.037 +-0.005 ,  159   +- 13   , 650
1177, 3:36:56.539, -35:30:24.80, 1350.5, 20+-  5, 2.8+-1.0,  3.3 +- 0.7 ,  1.9 +- 0.4 ,  7.1, 0.054 +-0.004 ,  157   +-  7   , 576
1178, 3:36:56.562, -35:30:24.27, 1348.6, 28+-  4, 4.2+-0.7,  9.8 +- 1.1 ,  5.5 +- 0.6 ,  8.0, 0.089 +-0.002 ,  -61   +-  2   , 543
1179, 3:36:56.897, -35:30:24.16, 1348.1, 46+-  2, 4.9+-0.3, 54   +- 2   , 30.5 +- 1.0 , 12.9, 0.0754+-0.0003,  -76.2 +-  0.3 , 163
1180, 3:36:56.822, -35:30:24.31, 1349.9, 34+-  3, 4.6+-0.5, 18.9 +- 1.0 , 10.6 +- 0.6 , 10.0, 0.0518+-0.0010,  124   +-  2   , 249
1181, 3:36:56.683, -35:30:23.94, 1349.0, 35+- 11, 4  +-2  , 20   +-12   , 11   +- 7   ,  9.6, 0.075 +-0.002 , -117   +-  3   , 403
1182, 3:36:56.766, -35:30:23.76, 1347.2, 22+-  3, 3.6+-0.6,  6.7 +- 0.8 ,  3.7 +- 0.5 ,  7.6, 0.049 +-0.002 ,  127   +-  4   , 307
1183, 3:36:56.481, -35:30:28.62, 1350.0, 23+- 12, 3  +-2  ,  4   +- 2   ,  2.1 +- 1.2 ,  8.2, 0.118 +-0.008 ,  169   +-  4   , 784
1184, 3:36:56.421, -35:30:28.41, 1351.4, 17+- 16, 4  +-3  ,  3   +- 2   ,  1.6 +- 1.2 ,  8.2, 0.162 +-0.013 ,   26   +-  6   , 828
1185, 3:36:56.376, -35:30:28.45, 1351.3, 10+- 37, 2  +-2  ,  1.1 +- 1.1 ,  0.6 +- 0.6 ,  6.7, 0.10  +-0.02  ,   -9   +-169   , 874
1186, 3:36:56.572, -35:30:28.47, 1351.5, 26+-  5, 3.3+-1.0,  7   +- 2   ,  4.2 +- 0.9 ,  6.3, 0.009 +-0.003 ,  119   +- 18   , 693
1187, 3:36:56.405, -35:30:28.25, 1350.3, 16+- 15, 2  +-2  ,  3   +- 3   ,  2   +- 2   ,  7.8, 0.121 +-0.008 ,   81   +-  5   , 837
1188, 3:36:56.611, -35:30:28.18, 1352.2, 25+- 19, 3  +-3  ,  6   +- 7   ,  3   +- 4   ,  7.3, 0.130 +-0.008 ,  -40   +-  5   , 642
1189, 3:36:56.465, -35:30:28.15, 1351.0,  7+- 32, 2.1+-0.9,  1.6 +- 0.8 ,  0.9 +- 0.5 ,  9.2, 0.127 +-0.012 ,   75   +-  6   , 773
1190, 3:36:56.822, -35:30:28.08, 1350.9, 15+- 15, 3  +-2  ,  1.7 +- 1.2 ,  0.9 +- 0.7 ,  4.6, 0.03  +-0.02  , -127   +- 33   , 482
1191, 3:36:56.493, -35:30:27.82, 1349.5, 20+-  7, 2.3+-1.1,  6   +- 2   ,  3.2 +- 1.2 ,  8.0, 0.082 +-0.004 , -107   +-  4   , 730
1192, 3:36:56.676, -35:30:27.85, 1350.3, 39+-  3, 3.2+-0.4, 21   +- 2   , 12.0 +- 1.1 ,  9.0, 0.0577+-0.0009,   97.5 +-  0.6 , 567
1193, 3:36:56.537, -35:30:27.63, 1352.5, 26+-  5, 3.8+-1.0,  6.7 +- 1.3 ,  3.8 +- 0.7 ,  6.4, 0.027 +-0.002 , -149   +-  7   , 678
1194, 3:36:56.721, -35:30:27.47, 1352.1, 24+-  3, 2.0+-0.4,  6.2 +- 0.8 ,  3.5 +- 0.4 ,  7.8, 0.028 +-0.003 ,   66   +-  7   , 505
1195, 3:36:56.512, -35:30:27.34, 1350.9, 29+-  4, 2.9+-0.7,  7.4 +- 1.5 ,  4.2 +- 0.8 ,  7.5, 0.051 +-0.002 ,   69   +-  4   , 688
1196, 3:36:56.779, -35:30:27.33, 1354.6, 24+-  4, 7.2+-0.8, 11.5 +- 1.1 ,  6.5 +- 0.6 ,  8.0, 0.059 +-0.002 ,   14   +-  2   , 451
1197, 3:36:56.830, -35:30:27.19, 1348.7, 21+-  3, 4.8+-0.6, 11.8 +- 1.0 ,  6.6 +- 0.6 ,  9.2, 0.091 +-0.002 ,   94.0 +-  1.0 , 406
1198, 3:36:56.441, -35:30:27.16, 1352.8, 27+-  5, 4.1+-0.9,  7.3 +- 1.4 ,  4.1 +- 0.8 ,  6.8, 0.165 +-0.003 ,   80.6 +-  1.0 , 751
1199, 3:36:56.348, -35:30:27.12, 1352.8,    -   , 4  +-2  ,  1.2 +- 0.5 ,  0.7 +- 0.3 ,  7.5,       -       ,        -       , 847
1200, 3:36:56.817, -35:30:26.97, 1351.7, 21+-  7, 3.2+-1.2,  9   +- 3   ,  5   +- 2   ,  9.5, 0.124 +-0.004 , -148   +-  2   , 398
1201, 3:36:56.821, -35:30:26.56, 1353.8, 27+-  3, 4.7+-0.7, 10.2 +- 0.9 ,  5.8 +- 0.5 ,  8.9, 0.111 +-0.002 ,  -92.8 +-  1.0 , 364
1202, 3:36:56.774, -35:30:26.24, 1352.2, 16+-  4, 4.1+-0.9,  5.4 +- 0.7 ,  3.0 +- 0.4 ,  7.7, 0.066 +-0.003 , -164   +-  4   , 383
1203, 3:36:56.496, -35:30:26.17, 1351.5, 15+- 14, 2  +-2  ,  3   +- 3   ,  2   +- 2   ,  8.7, 0.117 +-0.011 , -176   +-  6   , 658
1204, 3:36:56.839, -35:30:26.11, 1350.8, 29+-  3, 4.0+-0.7, 11.2 +- 0.7 ,  6.3 +- 0.4 , 10.8, 0.089 +-0.002 ,  -87.3 +-  1.1 , 320
1205, 3:36:56.549, -35:30:25.86, 1352.1, 24+-  4, 4.3+-0.7,  9.1 +- 1.2 ,  5.1 +- 0.7 ,  8.7, 0.054 +-0.002 ,  120   +-  3   , 590
1206, 3:36:56.478, -35:30:25.74, 1351.7, 25+-  3, 3.6+-0.6,  8.7 +- 1.1 ,  4.9 +- 0.6 ,  8.1, 0.080 +-0.002 ,  -56   +-  2   , 665
1207, 3:36:56.597, -35:30:25.63, 1353.2, 40+-  3, 4.0+-0.5, 23   +- 2   , 12.9 +- 1.0 ,  8.6, 0.0357+-0.0006,  -89   +-  2   , 532
1208, 3:36:56.434, -35:30:25.57, 1352.5, 22+- 13, 2  +-2  ,  7   +- 4   ,  4   +- 2   ,  9.9, 0.151 +-0.007 ,  -12   +-  2   , 709
1209, 3:36:56.548, -35:30:25.53, 1350.3, 27+-  4, 3.1+-0.5,  9.2 +- 1.1 ,  5.2 +- 0.6 ,  9.1, 0.055 +-0.002 ,   76   +-  2   , 582
1210, 3:36:56.353, -35:30:25.24, 1349.7,    -   , 1  +-2  ,  0.9 +- 0.8 ,  0.5 +- 0.5 ,  5.4,       -       ,        -       , 793
1211, 3:36:56.518, -35:30:25.27, 1350.3, 17+-  8, 1.9+-0.8,  2.5 +- 0.7 ,  1.4 +- 0.4 ,  7.2, 0.071 +-0.004 , -172   +-  6   , 609
1212, 3:36:56.793, -35:30:25.04, 1354.1, 30+-  3, 6.2+-0.7, 14.5 +- 1.1 ,  8.1 +- 0.6 ,  8.4, 0.0912+-0.0014,   17.1 +-  1.1 , 303
1213, 3:36:56.341, -35:30:24.64, 1346.1, 24+- 25, 5  +-6  ,  3   +- 3   ,  2   +- 2   ,  6.3, 0.21  +-0.02  ,  -99   +-  6   , 799
1214, 3:36:56.846, -35:30:24.57, 1353.2, 31+-  2, 3.9+-0.3, 20.9 +- 0.9 , 11.7 +- 0.5 , 12.1, 0.0572+-0.0010,   62.5 +-  1.2 , 230
1215, 3:36:56.524, -35:30:24.55, 1351.9, 30+-  4, 5.3+-0.9, 10.2 +- 1.0 ,  5.7 +- 0.5 ,  8.6, 0.016 +-0.002 ,  -70   +-  8   , 590
1216, 3:36:56.757, -35:30:24.46, 1353.4, 41+-  3, 4.8+-0.5, 23   +- 2   , 12.9 +- 1.0 ,  9.5, 0.0648+-0.0009,   69.5 +-  0.8 , 325
1217, 3:36:56.612, -35:30:24.29, 1348.9, 26+-  3, 4.7+-1.1, 10.1 +- 1.2 ,  5.7 +- 0.6 ,  9.3, 0.112 +-0.002 , -100.5 +-  1.0 , 487
1218, 3:36:56.385, -35:30:23.58, 1345.7, 25+-  4, 3.5+-0.7,  9.2 +- 1.2 ,  5.1 +- 0.7 ,  8.2, 0.134 +-0.002 ,  -15.4 +-  1.0 , 747
1219, 3:36:56.555, -35:30:27.96, 1351.4, 32+-  4, 2.8+-0.5, 11.4 +- 1.5 ,  6.4 +- 0.8 ,  7.9, 0.0176+-0.0014,  157   +-  7   , 679
1220, 3:36:56.769, -35:30:27.59, 1353.4, 19+-  6, 3.2+-1.4,  2.8 +- 0.7 ,  1.6 +- 0.4 ,  6.2, 0.141 +-0.006 ,  -68   +-  3   , 477
1221, 3:36:56.417, -35:30:27.56, 1352.7, 15+- 18,    -    ,  2   +- 2   ,  1.1 +- 0.9 ,  6.4,       -       ,        -       , 793
1222, 3:36:56.749, -35:30:27.20, 1353.0, 19+-  3, 5.0+-1.2,  5.6 +- 0.6 ,  3.1 +- 0.3 ,  8.0, 0.181 +-0.003 ,   99.5 +-  1.1 , 465
1223, 3:36:56.477, -35:30:27.20, 1352.5, 10+- 17, 3  +-2  ,  3   +- 2   ,  1.5 +- 1.1 ,  8.3, 0.059 +-0.013 ,   68   +- 17   , 717
1224, 3:36:56.590, -35:30:27.07, 1353.4, 19+-  4, 3.6+-1.0,  5.2 +- 0.8 ,  2.9 +- 0.5 ,  8.1, 0.109 +-0.004 ,  -87   +-  2   , 599
1225, 3:36:56.549, -35:30:26.99, 1353.6, 22+- 26, 3  +-3  ,  5   +- 4   ,  3   +- 2   ,  9.9, 0.106 +-0.014 ,   98   +-  6   , 634
1226, 3:36:56.664, -35:30:26.81, 1354.1, 28+-  3, 3.8+-0.6, 12.6 +- 1.1 ,  7.1 +- 0.6 ,  8.7, 0.0448+-0.0012, -151   +-  3   , 514
1227, 3:36:56.769, -35:30:26.67, 1354.6, 35+-  3, 5.3+-0.5, 21.9 +- 1.5 , 12.3 +- 0.8 , 10.3, 0.0544+-0.0008,  120.2 +-  1.2 , 413
1228, 3:36:56.352, -35:30:26.44, 1352.6,    -   , 3  +-3  ,  0.8 +- 0.6 ,  0.5 +- 0.3 ,  5.9,       -       ,        -       , 822
1229, 3:36:56.801, -35:30:26.38, 1354.8, 21+-  3, 5.0+-0.6, 10.3 +- 1.0 ,  5.8 +- 0.5 , 11.7, 0.163 +-0.002 , -171.2 +-  0.7 , 369
1230, 3:36:56.424, -35:30:26.19, 1352.4, 16+- 37, 4  +-4  ,  1   +- 3   ,  1   +- 2   ,  8.5, 0.13  +-0.02  , -137   +- 15   , 735
1231, 3:36:56.377, -35:30:25.76, 1352.3, 18+- 17, 3  +-2  ,  3   +- 3   ,  2   +- 2   ,  7.0, 0.095 +-0.009 ,   66   +-  7   , 776
1232, 3:36:56.678, -35:30:26.02, 1355.2, 20+-  4, 3.3+-0.8,  4.4 +- 0.8 ,  2.5 +- 0.5 ,  6.9, 0.103 +-0.004 ,  -86   +-  3   , 461
1233, 3:36:56.404, -35:30:25.83, 1354.0,    -   ,    -    ,  1   +- 2   ,  0.7 +- 0.8 ,  4.9,       -       ,        -       , 749
1234, 3:36:56.822, -35:30:25.68, 1352.0, 27+-  3, 4.1+-0.7, 11.2 +- 0.9 ,  6.3 +- 0.5 ,  8.4, 0.0319+-0.0013, -177   +-  3   , 306
1235, 3:36:56.497, -35:30:25.47, 1352.7, 25+-  5, 3.2+-0.8,  7   +- 2   ,  3.7 +- 0.9 ,  6.0, 0.065 +-0.002 ,  129   +-  3   , 637
1236, 3:36:56.876, -35:30:25.34, 1350.8, 29+-  2, 3.9+-0.4, 20.5 +- 0.9 , 11.5 +- 0.5 , 12.1, 0.0708+-0.0008,   60.2 +-  1.0 , 239
1237, 3:36:56.643, -35:30:25.42, 1353.6, 36+-  3, 4.2+-0.4, 20   +- 2   , 11.1 +- 0.9 ,  9.8, 0.0077+-0.0010,   -4   +-175   , 475
1238, 3:36:56.755, -35:30:25.19, 1354.6, 16+-  3, 3.2+-0.5,  5.8 +- 0.7 ,  3.3 +- 0.4 ,  9.4, 0.065 +-0.003 ,  105   +-  3   , 348
1239, 3:36:56.840, -35:30:25.13, 1354.2, 33+-  3, 6.2+-0.5, 18.6 +- 1.0 , 10.5 +- 0.6 , 10.5, 0.1116+-0.0010,  142.6 +-  0.7 , 260
1240, 3:36:56.318, -35:30:25.05, 1352.8,    -   ,    -    ,  0.6 +- 0.4 ,  0.3 +- 0.3 ,  6.6,       -       ,        -       , 830
1241, 3:36:56.636, -35:30:24.90, 1352.3, 26+-  2, 3.4+-0.5, 10.6 +- 1.0 ,  6.0 +- 0.5 , 11.4, 0.0057+-0.0013,   86   +- 23   , 469
1242, 3:36:56.655, -35:30:24.42, 1351.8, 32+-  3, 3.3+-0.6, 13.8 +- 1.0 ,  7.8 +- 0.5 ,  8.9, 0.0378+-0.0012,  -48   +-  2   , 439
1243, 3:36:56.355, -35:30:24.32, 1350.8, 16+-  9, 1.5+-0.8,  5   +- 2   ,  2.6 +- 1.1 ,  7.2, 0.046 +-0.005 ,  -94   +-  4   , 780
1244, 3:36:56.706, -35:30:24.24, 1352.3, 21+-  3, 6.5+-0.8, 14.2 +- 1.0 ,  8.0 +- 0.6 , 10.8, 0.108 +-0.002 , -100.3 +-  1.0 , 379
1245, 3:36:56.758, -35:30:24.09, 1350.6, 27+-  3, 5.9+-0.8, 11.8 +- 1.1 ,  6.6 +- 0.6 ,  8.4, 0.140 +-0.002 ,  137.3 +-  0.9 , 319
1246, 3:36:56.559, -35:30:23.39, 1352.6, 10+- 26, 2  +-2  ,  0.6 +- 1.0 ,  0.4 +- 0.6 ,  5.6, 0.09  +-0.02  ,   67   +- 21   , 547
1247, 3:36:56.446, -35:30:29.64, 1353.4, 12+-  9, 2.1+-1.5,  1.6 +- 0.5 ,  0.9 +- 0.3 ,  7.8, 0.169 +-0.010 ,  -30   +-  5   , 874
1248, 3:36:56.531, -35:30:29.21, 1353.8, 17+- 10, 1.3+-1.4,  1.4 +- 0.6 ,  0.8 +- 0.3 ,  5.6, 0.074 +-0.012 ,  141   +- 13   , 774
1249, 3:36:56.580, -35:30:29.00, 1349.4, 24+-  3, 3.7+-0.6, 10.1 +- 1.2 ,  5.7 +- 0.7 ,  9.5, 0.071 +-0.002 ,   26   +-  2   , 721
1250, 3:36:56.612, -35:30:28.83, 1354.1,    -   , 2  +-2  ,  0.9 +- 0.5 ,  0.5 +- 0.3 ,  5.7,       -       ,        -       , 684
1251, 3:36:56.420, -35:30:28.78, 1353.2, 21+- 10, 2.9+-1.2,  3.0 +- 1.1 ,  1.7 +- 0.6 ,  6.8, 0.023 +-0.006 ,  102   +- 23   , 849
1252, 3:36:56.744, -35:30:27.97, 1354.0, 18+-  9, 2  +-2  ,  1.2 +- 0.6 ,  0.7 +- 0.3 ,  4.8, 0.102 +-0.012 ,  -58   +-  9   , 524
1253, 3:36:56.819, -35:30:27.49, 1355.9,  7+- 43, 2  +-2  ,  1.4 +- 1.2 ,  0.8 +- 0.7 ,  5.4, 0.13  +-0.03  ,  -34   +- 17   , 437
1254, 3:36:56.683, -35:30:27.16, 1354.5, 37+-  3, 5.2+-0.5, 20   +- 2   , 11.2 +- 0.9 ,  9.0, 0.0873+-0.0011,   99.8 +-  0.7 , 518
1255, 3:36:56.746, -35:30:26.89, 1354.5, 20+-  3, 4.2+-0.8,  6.3 +- 0.6 ,  3.5 +- 0.3 ,  9.6, 0.195 +-0.003 ,   60.2 +-  1.2 , 446
1256, 3:36:56.430, -35:30:26.71, 1352.6, 17+- 15, 2  +-3  ,  3   +- 5   ,  2   +- 3   ,  8.7, 0.244 +-0.009 , -133   +-  3   , 746
1257, 3:36:56.377, -35:30:26.77, 1356.1, 28+- 25, 4  +-4  ,  3   +- 5   ,  2   +- 3   ,  6.9, 0.18  +-0.02  ,   72   +-  5   , 804
1258, 3:36:56.530, -35:30:26.59, 1354.2,  8+- 36, 2  +-3  ,  1   +- 2   ,  0.7 +- 1.0 ,  6.1, 0.086 +-0.010 ,   10   +-168   , 637
1259, 3:36:56.629, -35:30:26.48, 1356.2, 16+- 11, 3  +-2  ,  1.6 +- 0.9 ,  0.9 +- 0.5 ,  5.0, 0.129 +-0.009 ,   26   +-  6   , 531
1260, 3:36:56.730, -35:30:26.30, 1354.6, 40+-  3, 3.5+-0.4, 20.5 +- 1.2 , 11.5 +- 0.7 , 11.4, 0.0430+-0.0007,   97.0 +-  1.4 , 426
1261, 3:36:56.557, -35:30:26.13, 1353.7, 21+-  8, 2.8+-1.2,  7   +- 4   ,  4   +- 2   , 10.0, 0.038 +-0.004 ,  -80   +-  8   , 591
1262, 3:36:56.637, -35:30:26.13, 1353.7, 31+-  4, 4.1+-0.6, 14   +- 2   ,  7.7 +- 1.1 ,  7.0, 0.0684+-0.0013, -149   +-  2   , 508
1263, 3:36:56.788, -35:30:25.98, 1355.6, 24+-  2, 4.0+-0.5, 10.3 +- 1.0 ,  5.8 +- 0.5 ,  8.2, 0.066 +-0.002 ,   39   +-  2   , 354
1264, 3:36:56.702, -35:30:25.86, 1354.9, 16+-  3, 5.0+-0.9,  6.3 +- 0.6 ,  3.5 +- 0.3 ,  9.3, 0.159 +-0.003 ,  -65.0 +-  1.4 , 430
1265, 3:36:56.683, -35:30:25.54, 1354.8, 27+-  2, 3.4+-0.4, 11.5 +- 1.0 ,  6.5 +- 0.6 , 10.0, 0.0797+-0.0013, -109.1 +-  1.2 , 437
1266, 3:36:56.776, -35:30:25.50, 1355.2, 27+-  2, 3.8+-0.6, 11.3 +- 0.9 ,  6.3 +- 0.5 ,  9.0, 0.0260+-0.0013, -163   +-  5   , 340
1267, 3:36:56.723, -35:30:25.36, 1355.2, 20+-  3, 2.7+-0.5,  5.1 +- 0.5 ,  2.9 +- 0.3 ,  9.4, 0.078 +-0.002 , -174   +-  2   , 389
1268, 3:36:56.866, -35:30:24.87, 1353.4, 19+-  2, 4.5+-0.6, 10.8 +- 0.7 ,  6.1 +- 0.4 , 11.7, 0.070 +-0.002 ,  -86   +-  2   , 222
1269, 3:36:56.744, -35:30:24.86, 1355.9, 21+-  4, 5.7+-0.9,  7.3 +- 0.7 ,  4.1 +- 0.4 ,  8.8, 0.061 +-0.003 ,   86   +-  2   , 349
1270, 3:36:56.691, -35:30:24.93, 1353.2, 32+-  2, 4.3+-0.5, 19.4 +- 1.3 , 10.9 +- 0.7 , 10.6, 0.0502+-0.0009, -117.6 +-  1.4 , 408
1271, 3:36:56.452, -35:30:28.39, 1357.1, 16+- 19,    -    ,  1.0 +- 0.8 ,  0.6 +- 0.5 ,  6.9,       -       ,        -       , 798
1272, 3:36:56.686, -35:30:26.46, 1354.9,  8+- 16, 2  +-2  ,  6   +- 6   ,  4   +- 4   ,  7.2, 0.033 +-0.008 ,   54   +- 17   , 476
1273, 3:36:56.743, -35:30:25.74, 1357.1, 24+-  3, 3.5+-0.5,  9.6 +- 1.0 ,  5.4 +- 0.5 ,  9.4, 0.048 +-0.002 , -133   +-  3   , 385
1274, 3:36:56.424, -35:30:25.45, 1357.2, 17+-  7, 2.2+-0.9,  2.6 +- 0.5 ,  1.5 +- 0.3 ,  9.0, 0.054 +-0.007 , -111   +-  8   , 718
1275, 3:36:56.723, -35:30:25.05, 1355.9, 15+-  3, 5.3+-0.9,  6.7 +- 0.6 ,  3.8 +- 0.3 ,  9.3, 0.060 +-0.003 ,   -1   +-177   , 377
1276, 3:36:56.720, -35:30:24.64, 1357.2, 16+-  5, 4.7+-0.9,  5.0 +- 0.5 ,  2.8 +- 0.3 ,  9.8, 0.114 +-0.004 , -119   +-  3   , 370
1277, 3:36:56.465, -35:30:27.67, 1358.7, 18+- 18, 2  +-3  ,  1   +- 2   ,  0.6 +- 0.9 ,  5.2, 0.07  +-0.02  ,   47   +- 22   , 750
1278, 3:36:56.444, -35:30:27.36, 1358.1,    -   , 2  +-2  ,  0.9 +- 0.4 ,  0.5 +- 0.2 ,  6.6,       -       ,        -       , 756
1279, 3:36:56.914, -35:30:24.11, 1358.7,    -   , 1  +-2  ,  0.4 +- 0.3 ,  0.2 +- 0.2 ,  4.7,       -       ,        -       , 143
1280, 3:36:56.817, -35:30:27.44, 1361.1, 20+- 12, 2  +-2  ,  2   +- 2   ,  1.0 +- 1.2 ,  4.5, 0.010 +-0.005 ,   -4   +-153   , 433
1281, 3:36:56.561, -35:30:26.59, 1359.4,  8+- 45, 3  +-3  ,  2   +- 2   ,  1.0 +- 0.9 ,  5.1, 0.04  +-0.02  , -153   +- 35   , 604
1282, 3:36:56.654, -35:30:26.55, 1360.9, 10+- 14, 2.1+-1.2,  1.2 +- 0.5 ,  0.7 +- 0.3 ,  5.7, 0.16  +-0.02  ,   78   +-  6   , 510
1283, 3:36:56.827, -35:30:25.93, 1361.5, 12+- 15, 2.0+-1.1,  0.9 +- 0.7 ,  0.5 +- 0.4 ,  5.0, 0.12  +-0.02  ,  117   +-  9   , 317
1284, 3:36:56.636, -35:30:25.65, 1361.9, 12+- 12, 1.3+-1.0,  1.4 +- 0.6 ,  0.8 +- 0.3 ,  5.0, 0.081 +-0.012 ,  178   +- 11   , 491
1285, 3:36:56.827, -35:30:27.01, 1361.7,    -   , 2  +-2  ,  2   +- 2   ,  1.0 +- 0.9 ,  5.4,       -       ,        -       , 394

